On Incorporating Semantic Prior Knowledge in Deep Learning Through Embedding-Space Constraints

The knowledge that humans hold about a problem often extends far beyond a set of training data and output labels. While the success of deep learning mostly relies on supervised training, important properties cannot be inferred efficiently from end-to-end annotations alone, for example causal relations or domain-specific invariances. We present a general technique to supplement supervised training with prior knowledge expressed as relations between training instances. We illustrate the method on the task of visual question answering to exploit various auxiliary annotations, including relations of equivalence and of logical entailment between questions. Existing methods to use these annotations, including auxiliary losses and data augmentation, cannot guarantee the strict inclusion of these relations into the model since they require a careful balancing against the end-to-end objective. Our method uses these relations to shape the embedding space of the model, and treats them as strict constraints on its learned representations. In the context of VQA, this approach brings significant improvements in accuracy and robustness, in particular over the common practice of incorporating the constraints as a soft regularizer. We also show that incorporating this type of prior knowledge with our method brings consistent improvements, independently from the amount of supervised data used. It demonstrates the value of an additional training signal that is otherwise difficult to extract from end-to-end annotations alone.

==> fig-entailed.txt <==
K>> rng(0)
  for i = randperm(size(questionIds, 4)) ;
    setIds{1} = [i ; relatedQuestions{1}{i}(:)] ; assert(all( cellfun(@(x) any(x==i), relatedQuestions{1}(relatedQuestions{1}{i}(:))) )) ; % Make sure all equivalent questions are also equivalent to the current one (i)
    setIds{2} = [i ; relatedQuestions{2}{i}(:)] ; %nnzRatio( cellfun(@(x) any(x==i), relatedQuestions{2}(relatedQuestions{2}{i}(:)))) % Ratio of entailed questions that also entail the current one (i)
    for r = 2
      assert(all(imageIds(setIds{r}) == imageIds(setIds{r}(1)))) ; % Make sure all entailed/equivalent questions refer to the same image
      if numel(setIds{r}) > 1
        setIds{r} = setIds{r}(1:2) ; % Only keep pairs
        words = getQuestionWordsFromSetId(questionTokens, setIds{r}) ;
        answers = getAnswerWordsFromSetId(answerChoicesIds, setIds{r}) ;
        words = strcat(setStrUpperCaseFirstLetter(words), ' ?') ;
        answers = strcat(setStrUpperCaseFirstLetter(answers), '.') ;
        disp([words, answers])
        disp(['%' num2str(imageIds(setIds{r}(1)))])
        pause
      end
    end
  end

    'Is table wooden ?'                   'Yes.'
    'Is table by couch made of wood ?'    'Yes.'
%50341
    'What appliance do you think is to right of microwave made of stainless steel ?'    'Refrigerator.'
    'What appliance is to right of microwave ?'                                         'Refrigerator.'
%49139
    'Is asian person to left or to right of suv on right ?'                   'Left.'
    'Is asian person to right or to left of vehicle on right of picture ?'    'Left.'
%2515
    'Are there bowls or tissue papers in picture ?'    'No.'
    'Are there any tissues ?'                          'No.'
%70992
    'Is there any elephant that is not huge ?'    'Yes.'
    'Are there elephants in photograph ?'         'Yes.'
%74659
    'Is shirt white ?'           'Yes.'
    'Does shirt look white ?'    'Yes.'
%47789
    'What is that item of furniture called ?'    'Bed.'
    'What kind of furniture is it ?'             'Bed.'
%67707
    'Is white container in bottom of photo ?'    'Yes.'
    'Is paper box in bottom part ?'              'Yes.'
%65994
    'Are there black hats in photo ?'    'Yes.'
    'Are there hats in this photo ?'     'Yes.'
%42371
    'What kind of drink is waiter holding ?'                        'Wine.'
    'What is drink that person to right of glasses is holding ?'    'Wine.'
%83496
    'On which side of image is faucet right or left ?'    'Right.'
    'Which side is tap on ?'                              'Right.'
%64286
    'Does train look long ?'    'Yes.'
    'Is train long ?'           'Yes.'
%93551
    'Is screen behind man wide and white ?'       'Yes.'
    'Does screen that looks white look wide ?'    'Yes.'
%3984
    'Do you see scrub brushes or glasses ?'    'No.'
    'Do you see glasses in picture ?'          'No.'
%41827
    'Do you see any giraffes ?'            'No.'
    'Do you see any giraffe in grass ?'    'No.'
%12377
    'Do you see keyboards to left of person that is wearing shirt ?'    'Yes.'
    'Are there keyboards in this photo ?'                               'Yes.'
%36574
    'What kind of fast food is it ?'    'Hot dog.'
    'What is name of that food ?'       'Hot dog.'
%32416
    'What is shape of trashcan ?'                                   'Rectangular.'
    'Does garbage bin next to stove look rectangular or round ?'    'Rectangular.'
%51681
    'Is there knife or spoon that is not made of metal ?'    'No.'
    'Are there wood spoons ?'                                'No.'
%54076
    'Is cake to left of utensil in bottom of picture ?'      'Yes.'
    'Is cake to left of utensil that is to left of man ?'    'Yes.'
%1447
    'Is cup to right or to left of utensil that is on plate ?'    'Right.'
    'Is cup to right or to left of fork on plate ?'               'Right.'
%30475
    'Is blue bag to right or to left of girl ?'            'Right.'
    'Is blue bag to right or to left of happy person ?'    'Right.'
%26969
    'Does fur that is not short look brown ?'    'Yes.'
    'Does goat s fur have brown color ?'         'Yes.'
%98047
    'What is man riding on ?'         'Ski.'
    'What is that man riding on ?'    'Ski.'
%66095
    'Who is wearing glove ?'    'Child.'
    'Who is wearing glove ?'    'Child.'
%52056
    'Does animal to left of sheep look white ?'    'No.'
    'Does goat to left of person look white ?'     'No.'
%91871
    'What toy is to right of cat ?'            'Stuffed animal.'
    'What toy is to right of wild animal ?'    'Stuffed animal.'
%62076
    'Are there fences in photo ?'    'No.'
    'Are there fences ?'             'No.'
%67242
    'Is there motorcycle to right of person that is wearing backpack ?'    'Yes.'
    'Is there motorcycle to right of person that walks on road ?'          'Yes.'
%39174
    'How big is full food ?'             'Large.'
    'What size is food box is with ?'    'Large.'
%89130
    'Are there either carts or dish soaps in picture ?'    'No.'
    'Are there dish soaps in this picture ?'               'No.'
%27096
    'Are there any cats behind window ?'    'Yes.'
    'Do you see any cat in picture ?'       'Yes.'
%7042
    'Does bag to left of soap dish look orange ?'    'No.'
    'Is color of bag orange ?'                       'No.'
%83099
    'Are there helmets to left of person that is wearing goggles ?'    'No.'
    'Is there helmet to left of skier that is wearing jacket ?'        'No.'
%12371
    'Which kind of furniture is this ?'                  'Table.'
    'Which kind of furniture is in this photograph ?'    'Table.'
%75647
    'What do you think is hanging on door ?'    'Rope.'
    'What is hanging on door ?'                 'Rope.'
%94368
    'Do you see any fences to left of horse that is to left of ?'    'Yes.'
    'Are there any fences in this photo ?'                           'Yes.'
%23873
    'What is sink made of ?'                                  'Porcelain.'
    'Is sink that is not new made of porcelain or glass ?'    'Porcelain.'
%33584
    'Is polar bear wet and large ?'    'Yes.'
    'Is this large polar bear ?'       'Yes.'
%53334
    'Are there any skis on snow ?'    'Yes.'
    'Do you see skis there ?'         'Yes.'
%77278
    'Are there either any fences or cars in photo ?'    'No.'
    'Are there any cars in image ?'                     'No.'
%13419
    'Is lamp to right of person gate is behind of ?'    'No.'
    'Is lamp to right of man that is on left ?'         'No.'
%61589
    'Are there either parking meters or lamps that are made of metal ?'    'Yes.'
    'Are there either any metallic lamps or parking meters ?'              'Yes.'
%82914
    'What is vehicle that is to right of blue container ?'    'Car.'
    'Which kind of vehicle is to right of jar ?'              'Car.'
%72376
    'Who is wearing gloves ?'    'Man.'
    'Who is wearing gloves ?'    'Man.'
%48449
    'Is person that is to left of airplane wearing safety jacket ?'    'Yes.'
    'Is person to left of airplane wearing safety jacket ?'            'Yes.'
%12234
    'Are there both onions and peppers ?'    'Yes.'
    'Do you see onions in photo ?'           'Yes.'
%10776
    'Who is wearing shirt ?'    'Guy.'
    'Who is wearing shirt ?'    'Guy.'
%99643
    'Do you see fences in this photograph ?'    'No.'
    'Are there fences in this picture ?'        'No.'
%54774
    'Does candy look small or large ?'           'Small.'
    'How big is food to right of container ?'    'Small.'
%100834
    'Guy wears what ?'        'Shirt.'
    'What does guy wear ?'    'Shirt.'
%98417
    'Which kind of toy is wearing glasses ?'    'Doll.'
    'What is wearing glasses ?'                 'Doll.'
%361
    'What place does this represent ?'    'Display.'
    'Which place is it ?'                 'Display.'
%38198
    'What color does empty glass have ?'              'Gray.'
    'Do you think empty glass is gray or purple ?'    'Gray.'
%18497
    'Are there any sugar packets or salt shakers ?'    'No.'
    'Are there sugar packets in scene ?'               'No.'
%69041
    'Are there glasses in scene ?'                                              'No.'
    'Are there any glasses to right of person that is walking on sidewalk ?'    'No.'
%19825
    'Is backpack to left or to right of man that is wearing watch ?'       'Right.'
    'Is backpack to right or to left of person that is wearing watch ?'    'Right.'
%55977
    'Is there any white swan or dog ?'                 'Yes.'
    'Do you see any dogs or swans that are white ?'    'Yes.'
%46278
    'Are pants blue and long ?'    'Yes.'
    'Do pants look long ?'         'Yes.'
%68076
    'What type of bag is to left of device that man is holding ?'    'Purse.'
    'What kind of bag is to left of phone ?'                         'Purse.'
%1159
    'Are there any hats in this image that are not orange ?'    'Yes.'
    'Is there hat in picture ?'                                 'Yes.'
%103940
    'What kind of place is this ?'    'Lake.'
    'Which place is it ?'             'Lake.'
%65122
    'Is there bird that is brown ?'    'Yes.'
    'Is there bird in this scene ?'    'Yes.'
%61130
    'Is sky black ?'                 'No.'
    'Does sky have black color ?'    'No.'
%29129
    'Are there any fences in photo ?'    'No.'
    'Do you see fences there ?'          'No.'
%4740
    'Is there any fence or bag in this picture ?'    'No.'
    'Are there any bags in this photo ?'             'No.'
%68980
    'What type of furniture is to right of bouquet ?'    'Chair.'
    'What kind of furniture is to right of bouquet ?'    'Chair.'
%41239
    'Are there any cars or fences in image ?'    'No.'
    'Is there fence in picture ?'                'No.'
%39771
    'Are there any avocados or pistachios in photo ?'    'No.'
    'Are there avocados ?'                               'No.'
%21261
    'Is there any glass window or door ?'                    'Yes.'
    'Are there windows or doors that are made of glass ?'    'Yes.'
%91161
    'Is there any broccoli to left of ham on right ?'    'Yes.'
    'Is there broccoli in image ?'                       'Yes.'
%45505
    'Are there any shelves in this picture ?'    'No.'
    'Are there any shelves ?'                    'No.'
%24903
    'What is this vehicle called ?'      'Train.'
    'What is vehicle in this photo ?'    'Train.'
%99570
    'Are there fences in this photo ?'    'No.'
    'Do you see fences there ?'           'No.'
%106828
    'Does wood table have brown color ?'    'Yes.'
    'Is this brown table ?'                 'Yes.'
%39273
    'What device is to right of device that is not large ?'                    'Keyboard.'
    'What is device to right of laptop computer that is not large called ?'    'Keyboard.'
%1531
    'Which kind of animal is on grass ?'    'Zebra.'
    'What is animal on long grass ?'        'Zebra.'
%89951
    'Of what color is container man is to right of ?'    'Brown.'
    'Is box which is to left of man blue or brown ?'     'Brown.'
%45340
    'Are there any green plates or fruits ?'            'Yes.'
    'Is there either fruit or plate that is green ?'    'Yes.'
%33699
    'Are there benches or bicycles ?'    'No.'
    'Is there bike in this image ?'      'No.'
%61259
    'What place is this photo in ?'    'Lawn.'
    'Which place is it ?'              'Lawn.'
%27203
    'Are there any fences or helmets ?'    'No.'
    'Do you see fences ?'                  'No.'
%52435
    'Does shirt have white color ?'    'No.'
    'Is shirt white ?'                 'No.'
%48531
    'What weather conditions appear in photo ?'    'Cloudy.'
    'How s weather ?'                              'Cloudy.'
%96958
    'Does blue sky look clear ?'    'Yes.'
    'Is sky clear ?'                'Yes.'
%84928
    'Do you see cars there ?'    'No.'
    'Are there any cars ?'       'No.'
%90791
    'What is fish in ?'    'Bowl.'
    'What is fish in ?'    'Bowl.'
%22300
    'Does crust look white ?'    'No.'
    'Is crust white ?'           'No.'
%31355
    'Is there spoon or plate that is white ?'    'Yes.'
    'Is there spoon or plate in picture ?'       'Yes.'
%31358
    'Do you see motorcycle to left of people on left side ?'         'No.'
    'Are there motorcycles to left of people in top of picture ?'    'No.'
%30268
    'Are there fruits or containers that are large ?'       'Yes.'
    'Do you see either any large fruits or containers ?'    'Yes.'
%6434
    'Do you see glasses to left of man woman is next to ?'                'No.'
    'Do you see glasses to left of person that is holding telephone ?'    'No.'
%1159
    'Is person on grass bending or walking ?'                       'Walking.'
    'Does woman that is playing seem to be walking or bending ?'    'Walking.'
%23112
    'Is mirror to right of phone ?'    'Yes.'
    'Is phone to left of mirror ?'     'Yes.'
%20970
    'Is tractor red ?'                     'No.'
    'Does tractor look red and large ?'    'No.'
%23291
    'Do you see any chairs in picture ?'    'No.'
    'Are there any chairs ?'                'No.'
%100799
    'What is man riding ?'             'Bike.'
    'What is asian person riding ?'    'Bike.'
%98613
    'Do you see laptops that are small ?'    'Yes.'
    'Are there laptops in picture ?'         'Yes.'
%1531
    'Are there glasses in picture ?'           'No.'
    'Do you see glasses to right of lady ?'    'No.'
%49296
    'Is there any salad or meat in this photo ?'              'No.'
    'Is there meat to left of carrot that is not rotten ?'    'No.'
%32208
    'Are there any chairs to left of bag ?'    'No.'
    'Is there chair to left of paper bag ?'    'No.'
%41648
    'Is there fence in image ?'       'No.'
    'Do you see fences in image ?'    'No.'
%89207
    'Does field look grassy and green ?'    'Yes.'
    'Is field green ?'                      'Yes.'
%28421
    'Is there either umbrella or mud in picture ?'    'No.'
    'Is there umbrella in photograph ?'               'No.'
%35305
    'What place was picture taken at ?'    'Ocean.'
    'Which place is it ?'                  'Ocean.'
%12295
    'Do shoes have white color ?'       'No.'
    'Do you think shoes are white ?'    'No.'
%77141
    'Are there any bags or glasses ?'                               'No.'
    'Do you see any glasses to left of person that is talking ?'    'No.'
%25429
    'What is word on ?'    'Paper.'
    'What is word on ?'    'Paper.'
%1055
    'Is there bus to right of vehicle that looks silver and gray ?'    'Yes.'
    'Are there any buses ?'                                            'Yes.'
%89493
    'What is in plant pot ?'     'Flower.'
    'What is in flower pot ?'    'Flower.'
%106604
    'On which side is black bag right or left ?'          'Left.'
    'Where in this scene is bag on right or on left ?'    'Left.'
%44515
    'Are there pizzas on table ?'        'Yes.'
    'Are there any pizzas in image ?'    'Yes.'
%42033
    'Do bananas have green color ?'    'Yes.'
    'Are bananas green ?'              'Yes.'
%64219
    'Are spectators on right side or on left ?'    'Right.'
    'Which side of photo are spectators on ?'      'Right.'
%32489
    'Do you think goat s fur is long ?'                  'Yes.'
    'Does fur that looks brown and white look long ?'    'Yes.'
%98047
    'Are there any girls to right of man glasses are on ?'    'No.'
    'Do you see girls to right of man on left side ?'         'No.'
%76403
    'Is fur that looks long both brown and thick ?'    'Yes.'
    'Is fur that looks long thick and brown ?'         'Yes.'
%98047
    'What animal is sleeping on pillow ?'                              'Cat.'
    'What animal is sleeping on pillow that guitar is to left of ?'    'Cat.'
%23544
    'Do you see any helmet there that is white ?'           'No.'
    'Are there helmets that are white in this picture ?'    'No.'
%47996
    'Do you see either any black hats or fences ?'     'Yes.'
    'Are there any fences or hats that are black ?'    'Yes.'
%27046
    'Is umpire behind person in bottom of image ?'    'Yes.'
    'Is catcher in front of kneeling person ?'        'Yes.'
%37138
    'What kind of furniture is to left of him ?'    'Chair.'
    'What type of furniture is to left of him ?'    'Chair.'
%64501
    'Is person that is not down wearing uniform ?'    'No.'
    'Is batter wearing uniform ?'                     'No.'
%56596
    'What kind of vegetable is on paper ?'          'Onions.'
    'What type of vegetable is on brown paper ?'    'Onions.'
%68610
    'Is person to right of man jumping over post ?'      'Yes.'
    'Is old girl to right of man jumping over post ?'    'Yes.'
%14640
    'On which side of picture is red vehicle ?'                    'Left.'
    'Where in this photo is train engine on right or on left ?'    'Left.'
%19870
    'Are there chairs or plates ?'    'No.'
    'Are there any chairs ?'          'No.'
%44891
    'Is color of shirt black ?'        'No.'
    'Does shirt have black color ?'    'No.'
%83435
    'Do you see either any fences or glasses there ?'    'No.'
    'Is there fence in this picture ?'                   'No.'
%47981
    'What is on shelf ?'             'Vase.'
    'What is on shelf on right ?'    'Vase.'
%28377
    'Do you see any fence to right of black vehicle ?'    'No.'
    'Do you see fences to right of truck ?'               'No.'
%789
    'Does vehicle to right of vehicle look antique ?'    'Yes.'
    'Do you think that car is antique ?'                 'Yes.'
%99316
    'Is there metal table ?'              'Yes.'
    'Is there table in this picture ?'    'Yes.'
%56699
    'Is platter under cake frosting is on ?'    'Yes.'
    'Is platter below cake ?'                   'Yes.'
%54060
    'Do you see giraffes to left of person that is on left ?'    'No.'
    'Is there any giraffe to left of person on left ?'           'No.'
%101280
    'Does animal to left of sheep look brown ?'    'Yes.'
    'Is goat brown ?'                              'Yes.'
%91871
    'Does van have blue color ?'    'Yes.'
    'Is van blue ?'                 'Yes.'
%74677
    'Are there trucks or trains that are not blue ?'    'No.'
    'Do you see trains in this scene that are red ?'    'No.'
%51089
    'What is hot dog sitting in ?'                        'Bun.'
    'What is hot dog to right of cabinet sitting in ?'    'Bun.'
%78255
    'What is in cup to left of pot ?'                             'Beer.'
    'How is drink in cup that is to left of magazine called ?'    'Beer.'
%84503
    'What kind of animal is wearing collar ?'            'Cat.'
    'What is name of animal that is wearing collar ?'    'Cat.'
%35703
    'Do you see people to right of bag that is shown in picture ?'    'Yes.'
    'Are there people to right of bag woman is holding ?'             'Yes.'
%79367
    'What kind of device is to right of cup ?'                    'Laptop.'
    'What kind of device is to right of cup that is on desk ?'    'Laptop.'
%13370
    'Does man to right of person seem to be sitting ?'                 'No.'
    'Does person that is to right of person appear to be sitting ?'    'No.'
%25548
    'Are there either any cabinets or drawers in image ?'    'No.'
    'Are there drawers in photo ?'                           'No.'
%3003
    'What color is surf board ?'            'Blue.'
    'Does surfboard look blue or pink ?'    'Blue.'
%82461
    'Are there either any buses or cars in this image ?'    'No.'
    'Are there any cars or buses in photo ?'                'No.'
%28386
    'Is there tablecloth that is not green ?'    'Yes.'
    'Are there any tablecloths ?'                'Yes.'
%16781
    'Is trashcan to right of bench on left side ?'              'Yes.'
    'Is bench to left of trashcan that is to left of cars ?'    'Yes.'
%21267
    'Is there fence in scene ?'                 'No.'
    'Are there any fences in this picture ?'    'No.'
%26432
    'Does floor have brown color ?'    'No.'
    'Does floor look brown ?'          'No.'
%92196
    'Which color is oven in kitchen ?'                            'White.'
    'Is appliance that is to left of cabinet white or black ?'    'White.'
%75384
    'Which kind of device is on table ?'    'Camera.'
    'What is on table ?'                    'Camera.'
%53498
    'Do you see horses to left of person woman is with ?'    'Yes.'
    'Is there horse to left of child woman is with ?'        'Yes.'
%76528
    'Is man to left of dark vehicle ?'    'Yes.'
    'Is minivan to right of man ?'        'Yes.'
%50958
    'Are there any glasses or officers in image ?'    'No.'
    'Are there any glasses ?'                         'No.'
%51009
    'Do you see any rackets to left of man ?'                     'Yes.'
    'Is there racket to left of person that is wearing shoe ?'    'Yes.'
%104380
    'What is in front of wet sidewalk ?'    'Fire hydrant.'
    'What is in front of sidewalk ?'        'Fire hydrant.'
%66910
    'What kind of furniture is presented in this photo ?'    'Tables.'
    'Which kind of furniture is it ?'                        'Tables.'
%68916
    'Are there any buses ?'           'No.'
    'Is there bus in this image ?'    'No.'
%75824
    'Do you see child to left of woman shelf is to right of ?'               'No.'
    'Are there any children to left of woman that shelf is to right of ?'    'No.'
%106988
    'Are there any nightstands or beds in picture ?'    'No.'
    'Is there bed to right of cup ?'                    'No.'
%91747
    'What kind of clothing is black ?'    'Dress.'
    'What kind of clothing is black ?'    'Dress.'
%30022
    'What animal is in field ?'            'Sheep.'
    'What is animal that is in field ?'    'Sheep.'
%15699
    'What is animal that is green called ?'    'Dragon.'
    'Which kind of animal is green ?'          'Dragon.'
%73559
    'Does guy to left of skateboard seem to be surfing ?'    'No.'
    'Is guy surfing ?'                                       'No.'
%10452
    'Do both paper plate and cup look white ?'    'Yes.'
    'Is color of cup white ?'                     'Yes.'
%49526
    'Woman is touching what ?'    'Trunk.'
    'What is woman touching ?'    'Trunk.'
%92037
    'Are there any blankets in scene that are large ?'    'Yes.'
    'Do you see any blankets ?'                           'Yes.'
%26928
    'Which color is kettle that is to right of paper towels black or white ?'    'Black.'
    'Does cooking utensil to right of paper towels look black or white ?'        'Black.'
%97547
    'Is thin food brown and large ?'    'Yes.'
    'Is this large sandwich ?'          'Yes.'
%42722
    'Does antelope in front of tree look white ?'        'No.'
    'Does animal in front of tree have white color ?'    'No.'
%60466
    'Are there any glasses ?'              'No.'
    'Are there glasses in this photo ?'    'No.'
%15569
    'What is fruit that is to right of knife in bottom of photo ?'    'Strawberry.'
    'What fruit is to right of knife ?'                               'Strawberry.'
%66660
    'Is there any helmet or skateboard in picture ?'    'No.'
    'Is there skateboard in this photo ?'               'No.'
%48456
    'Do leaves look brown ?'    'No.'
    'Are leaves brown ?'        'No.'
%2476
    'Is there woman that is sad ?'               'No.'
    'Are there women that are sad in scene ?'    'No.'
%106992
    'Are there any chairs to left of person that is wearing watch ?'    'No.'
    'Is there chair to left of boy ?'                                   'No.'
%23367
    'Is there truck to right of cars that are to right of crown ?'    'No.'
    'Is there truck to right of cars in center of image ?'            'No.'
%4727
    'Are there any curtains to left of black television ?'    'No.'
    'Are there any curtains to left of black device ?'        'No.'
%73095
    'Is toy on left side or on right ?'    'Right.'
    'On which side of photo is toy ?'      'Right.'
%30338
    'What is located on top of table ?'                              'Toaster.'
    'What appliance is on top of table that oven is to left of ?'    'Toaster.'
%87402
    'Who is in front of pines that are shown in image ?'    'People.'
    'Who is in front of pine trees ?'                       'People.'
%57370
    'What is color of that tire ?'    'Black.'
    'Is tire black or white ?'        'Black.'
%1891
    'What type of baked good is to right of utensil on left side ?'    'Bread.'
    'How is food that is to right of knife called ?'                   'Bread.'
%89329
    'Are there cups to left of device that is to left of mouse ?'    'No.'
    'Is there cup to left of laptop ?'                               'No.'
%71423
    'What is item of furniture that is to right of brown animal ?'    'Drawer.'
    'What is piece of furniture that is to right of dog ?'            'Drawer.'
%95070
    'Are there mattresses or notebooks ?'    'No.'
    'Are there notebooks in picture ?'       'No.'
%81987
    'Is young girl wearing bracelet ?'                    'Yes.'
    'Is person to left of stroller wearing bracelet ?'    'Yes.'
%33546
    'Is this eagle or pigeon ?'                      'Eagle.'
    'What kind of bird is this pigeon or eagle ?'    'Eagle.'
%61728
    'What is size of tea on right ?'    'Small.'
    'Does tea look small or large ?'    'Small.'
%79628
    'Do tall trees look green and thin ?'    'No.'
    'Do trees look green and thin ?'         'No.'
%80599
    'Are any bags visible ?'    'No.'
    'Are there any bags ?'      'No.'
%102818
    'Do you see bus in photograph that is not green ?'    'Yes.'
    'Is there bus in photo ?'                             'Yes.'
%103686
    'Are there any pillows or laptops that are white ?'    'Yes.'
    'Are there either any white pillows or laptops ?'      'Yes.'
%95734
    'Are there pots to right of person that is wearing hat ?'    'Yes.'
    'Is there any pot in image ?'                                'Yes.'
%27951
    'Which color does grass that elephant is in have ?'    'Green.'
    'What color is grass green or brown ?'                 'Green.'
%27861
    'Which kind of furniture is white ?'             'Table.'
    'What is white piece of furniture in image ?'    'Table.'
%21768
    'What is vegetable that is to left of utensil that is to left of ?'    'Tomato.'
    'What is vegetable that is to left of fork called ?'                   'Tomato.'
%73591
    'Are there men to left of person that is wearing helmet ?'    'Yes.'
    'Are there men to left of child ?'                            'Yes.'
%17038
    'Is there microwave to left of man ?'                                      'No.'
    'Do you see any microwaves to left of person that is cutting peppers ?'    'No.'
%12112
    'Are there any boats or fences ?'                          'No.'
    'Is there fence to left of vehicle that is not small ?'    'No.'
%7253
    'Are there any green helmets or balls ?'             'Yes.'
    'Are there any balls or helmets that are green ?'    'Yes.'
%71955
    'Is train station empty ?'                   'Yes.'
    'Does train station appear to be empty ?'    'Yes.'
%37158
    'Are there any cars or fences ?'    'No.'
    'Do you see cars there ?'           'No.'
%27861
    'Do you see any napkins or tennis balls ?'    'No.'
    'Are there any tennis balls ?'                'No.'
%91845
    'Is there banana to left of animal that is sitting on table ?'    'No.'
    'Is there banana to left of cat in this photograph ?'             'No.'
%58165
    'What animals are to right of drapery on window ?'    'Cats.'
    'What animals are to right of drape ?'                'Cats.'
%53379
    'What type of furniture is in photo ?'    'Table.'
    'What kind of furniture is it ?'          'Table.'
%57192
    'Are there any bags to right of person in top part of picture ?'    'No.'
    'Are there any bags to right of man ?'                              'No.'
%81156
    'Do you see any motorcycles ?'                                   'No.'
    'Is there motorcycle to right of man that is wearing glove ?'    'No.'
%103563
    'What kind of vegetable is in bowl man is to right of ?'    'Carrots.'
    'What is in bowl in top ?'                                  'Carrots.'
%83393
    'Is spoon to right of coffee cup ?'    'Yes.'
    'Is coffee cup to left of spoon ?'     'Yes.'
%24731
    'What is white food ?'    'Pizza.'
    'What food is white ?'    'Pizza.'
%13607
    'What color do you think pillow to left of lamp is ?'    'White.'
    'Is pillow to left of lamp white or black ?'             'White.'
%107388
    'Are there either benches or fences that are wooden ?'       'Yes.'
    'Are there any fences or benches that are made of wood ?'    'Yes.'
%27294
    'Is nightstand to left of chair ?'         'No.'
    'Is that nightstand to left of chair ?'    'No.'
%2722
    'Do you think that jacket is red ?'    'Yes.'
    'Does jacket look red ?'               'Yes.'
%6743
    'Do you see any planters or trays ?'     'No.'
    'Are there any trays in this image ?'    'No.'
%29328
    'Are there any helmets ?'    'No.'
    'Do you see helmet ?'        'No.'
%76007
    'Is pillow on left side or on right ?'    'Left.'
    'On which side is pillow ?'               'Left.'
%86831
    'Do goggles seem to be blue ?'    'No.'
    'Are goggles blue ?'              'No.'
%102841
    'What is color of truck ?'                        'Red.'
    'What is color of vehicle that is on street ?'    'Red.'
%103133
    'Are there fences in this image ?'    'No.'
    'Are there fences ?'                  'No.'
%23922
    'Is hair long or short ?'    'Long.'
    'How long is hair ?'         'Long.'
%12206
    'Is there either brown nightstand or table ?'    'No.'
    'Do you see tables that are brown ?'             'No.'
%70787
    'What is color of that shirt ?'    'White.'
    'Is shirt white or black ?'        'White.'
%38548
    'Are there any red bags ?'                     'No.'
    'Is there any bag in picture that is red ?'    'No.'
%21417
    'Does faucet have brown color ?'    'No.'
    'Does tap look brown ?'             'No.'
%20547
    'Is lamp on left side or on right ?'    'Left.'
    'On which side is lamp ?'               'Left.'
%105267
    'Are there laptops that are white ?'         'Yes.'
    'Are there either any laptops or desks ?'    'Yes.'
%28116
    'Are there bottles in this picture ?'           'No.'
    'Is there bottle to right of white bucket ?'    'No.'
%52184
    'What animal is on right of carriage ?'                               'Horse.'
    'What is animal that is to right of vehicle that is to right of ?'    'Horse.'
%16919
    'Is quilt to left of chair ?'        'No.'
    'Is bed cover to left of chair ?'    'No.'
%93178
    'Is taxi red or white ?'                        'Red.'
    'Is vehicle on top of street white or red ?'    'Red.'
%70604
    'Which kind of furniture are spices on ?'    'Shelf.'
    'What are condiments on ?'                   'Shelf.'
%38354
    'What is on pot ?'                       'Letters.'
    'What is on pot to right of person ?'    'Letters.'
%65165
    'What is animal to right of book sitting on chair or bed ?'    'Chair.'
    'What piece of furniture is cat sitting on chair or bed ?'     'Chair.'
%90021
    'Which type of vehicle is large ?'                'Truck.'
    'What is large vehicle in photograph called ?'    'Truck.'
%34092
    'Is car to right or to left of person in middle of photo ?'    'Left.'
    'Is car to right or to left of person ?'                       'Left.'
%105205
    'Do you see any bikes in picture that are white ?'    'No.'
    'Are there any bikes that are white in image ?'       'No.'
%9358
    'How tall is white animal ?'           'Tall.'
    'Does giraffe look short or tall ?'    'Tall.'
%87774
    'Are there any people to right of person that is wearing jacket ?'    'Yes.'
    'Are there people to right of woman that is wearing jacket ?'         'Yes.'
%70540
    'Does steering wheel look wooden ?'    'Yes.'
    'Is steering wheel wooden ?'           'Yes.'
%11802
    'Are there chairs or bottles that are empty ?'             'Yes.'
    'Are there any empty chairs or bottles in this image ?'    'Yes.'
%89287
    'Are there any brown stuffed bears ?'    'Yes.'
    'Are there any stuffed bears ?'          'Yes.'
%104127
    'What is item of furniture that is made of wood called ?'    'Desk.'
    'Which kind of furniture is made of wood ?'                  'Desk.'
%22553
    'Are there helmets to right of bag that is to right of umbrella ?'       'No.'
    'Is there helmet to right of backpack that is to right of umbrella ?'    'No.'
%12162
    'Which type of furniture is to right of woman ?'    'Bed.'
    'What kind of furniture is to right of woman ?'     'Bed.'
%60802
    'Are there coffee makers to left of refrigerator ?'                'Yes.'
    'Are there coffee makers to left of appliance inside kitchen ?'    'Yes.'
%41239
    'What is man wearing ?'                'Glasses.'
    'What is person on chair wearing ?'    'Glasses.'
%80689
    'Are there boys in image ?'    'No.'
    'Are there boys ?'             'No.'
%91129
    'Are there any buoys or ropes ?'    'No.'
    'Do you see any ropes ?'            'No.'
%103121
    'Are there any dishwashers to left of microwave oven ?'    'No.'
    'Is there dishwasher to left of appliance on counter ?'    'No.'
%16043
    'Is this elephant lying ?'              'No.'
    'Does elephant appear to be lying ?'    'No.'
%98815
    'What is person that is to right of shelves sitting on ?'    'Sofa.'
    'What kind of furniture is woman sitting on ?'               'Sofa.'
%45887
    'What is vehicle in front of white vehicle ?'    'Taxi.'
    'What is in front of bus ?'                      'Taxi.'
%12991
    'Do you think pants are pink ?'    'Yes.'
    'Do pants look pink ?'             'Yes.'
%104148
    'Who is wearing shirt ?'    'Girl.'
    'Who is wearing shirt ?'    'Girl.'
%75812
    'Is sky blue ?'                 'Yes.'
    'Does light sky look blue ?'    'Yes.'
%50456
    'What is this book on ?'                 'Bed.'
    'What item of furniture is book on ?'    'Bed.'
%14152
    'Is there chair that is not wooden ?'    'No.'
    'Is there chair that is metallic ?'      'No.'
%55812
    'Where in image is fence on left or on right ?'    'Right.'
    'On which side of image is fence ?'                'Right.'
%43324
    'Is computer to right of device that is to left of printer ?'     'No.'
    'Is computer to right of screen that printer is to right of ?'    'No.'
%62850
    'Is there table that is made out of wood ?'     'Yes.'
    'Is there table in picture that is wooden ?'    'Yes.'
%101562
    'Is there white hat in this photo ?'              'No.'
    'Are there any hats in photo that are white ?'    'No.'
%104077
    'Are there plates in photo ?'          'No.'
    'Are there any plates in picture ?'    'No.'
%11044
    'Is there chair to right of person building is behind of ?'    'No.'
    'Are there any chairs to right of man ?'                       'No.'
%24218
    'Are there fire extinguishers or lamps in picture ?'    'No.'
    'Are any fire extinguishers visible ?'                  'No.'
%36704
    'Do you see any cow there that is not small ?'    'Yes.'
    'Are there any cows ?'                            'Yes.'
%91204
    'Where is motorcycle ?'    'Grass.'
    'Where is motorbike ?'     'Grass.'
%87497
    'Are there any chairs to right of glasses man wears ?'    'No.'
    'Is there chair to right of glasses in top of photo ?'    'No.'
%30841
    'What is spoon on ?'         'Pot.'
    'What is this spoon on ?'    'Pot.'
%31185
    'Do you see yellow bag or banana ?'                  'Yes.'
    'Are there any bananas or bags that are yellow ?'    'Yes.'
%88530
    'Does high window appear to be short ?'                      'No.'
    'Does window above clock appear to be short and square ?'    'No.'
%57887
    'Is vest green ?'           'No.'
    'Does vest look green ?'    'No.'
%41334
    'Is cup blue ?'                                    'No.'
    'Does cup to right of packet have blue color ?'    'No.'
%62360
    'Are there both desks and computers in picture ?'    'Yes.'
    'Are there any desks ?'                              'Yes.'
%45088
    'Do you see any fences ?'    'No.'
    'Are there any fences ?'     'No.'
%13405
    'What does boy that is running jump on ?'    'Road.'
    'What does boy jump on ?'                    'Road.'
%33831
    'Do you see both door and window ?'    'Yes.'
    'Is there window in image ?'           'Yes.'
%82025
    'What device is monitor standing behind of ?'    'Laptop.'
    'What is monitor standing behind of ?'           'Laptop.'
%46868
    'Are there helmets to right of bike that is to right of car ?'    'No.'
    'Is there helmet to right of bike that is to right of car ?'      'No.'
%89207
    'What is color of table ?'                       'Orange.'
    'Which color is this table orange or black ?'    'Orange.'
%55187
    'Are there any vans to right of car on left ?'                'No.'
    'Do you see vans to right of vehicle on left of picture ?'    'No.'
%71893
    'What is name of vehicle on street ?'     'Van.'
    'Which kind of vehicle is on street ?'    'Van.'
%43743
    'Where is person ?'    'Lawn.'
    'Person is where ?'    'Lawn.'
%81124
    'Is picture to left of lady ?'             'Yes.'
    'Is happy person to right of picture ?'    'Yes.'
%39198
    'Are there any serving trays or lipsticks ?'    'No.'
    'Are there serving trays in image ?'            'No.'
%105662
    'What kind of watercraft is in water ?'    'Boats.'
    'What is in water in this photograph ?'    'Boats.'
%25549
    'Who is wearing shirt ?'    'Girl.'
    'Who is wearing shirt ?'    'Girl.'
%21191
    'Is brown meat to right of fries in top ?'         'Yes.'
    'Is brown meat to right of fries in top part ?'    'Yes.'
%9156
    'Which color is bag to right of bottle ?'    'Black.'
    'What color is bag ?'                        'Black.'
%46373
    'Is microwave to right of cabinet both white and small ?'         'Yes.'
    'Does microwave that is to right of cabinet have small size ?'    'Yes.'
%53586
    'Are there keyboards to left of cup ?'    'Yes.'
    'Do you see keyboard ?'                   'Yes.'
%72336
    'Which kind of food is not red ?'         'Peppers.'
    'Which kind of vegetable is not red ?'    'Peppers.'
%103711
    'Do you see red gloves ?'                   'No.'
    'Do you see gloves there that are red ?'    'No.'
%80342
    'Are there plates to left of vase ?'         'No.'
    'Do you see any plates to left of vase ?'    'No.'
%70747
    'Are trees white ?'              'No.'
    'Do trees have white color ?'    'No.'
%92801
    'What is kid holding ?'      'Pole.'
    'What is child holding ?'    'Pole.'
%77223
    'What is girl walking on ?'                            'Sand.'
    'What is person to right of surfboard walking on ?'    'Sand.'
%11348
    'Are there any knives to right of macaroni that is on left side ?'    'Yes.'
    'Are there any knives to right of food bowl is holding ?'             'Yes.'
%70930
    'Are there cars to left of box ?'                                  'No.'
    'Are there cars to left of container that is to right of man ?'    'No.'
%105515
    'What kind of device do you think is to left of desk lamp ?'    'Computer monitor.'
    'What kind of device is to left of desk lamp ?'                 'Computer monitor.'
%100385
    'Where is person ?'         'Yard.'
    'Where is that person ?'    'Yard.'
%102861
    'Are there any bowls to left of vegetable seeds are on ?'    'No.'
    'Are there any bowls to left of olive ?'                     'No.'
%50979
    'Are there glasses or boys ?'    'No.'
    'Are there boys in picture ?'    'No.'
%46804
    'Plane is where ?'       'Sky.'
    'Where is airplane ?'    'Sky.'
%52401
    'Are books to left of laptop that is not unopened ?'            'Yes.'
    'Is open laptop to right of books scissors are to left of ?'    'Yes.'
%70782
    'Are there any fences ?'             'No.'
    'Is there any fence in picture ?'    'No.'
%86529
    'Does building to right of flag look short ?'    'No.'
    'Does that tower look short ?'                   'No.'
%91736
    'What is on pole ?'                 'Sign.'
    'What is on pole made of wood ?'    'Sign.'
%76500
    'Is bird gray ?'                                  'Yes.'
    'Does bird that is standing have gray color ?'    'Yes.'
%2132
    'Is large polar bear sitting in still water ?'    'Yes.'
    'Is large animal sitting in still water ?'        'Yes.'
%53334
    'What is device that girl is holding ?'       'Phone.'
    'What do you think is this girl holding ?'    'Phone.'
%70557
    'Are there fences in image ?'             'No.'
    'Are there fences to right of train ?'    'No.'
%24834
    'Is blue notebook to left of animal that is to left of pillows ?'    'Yes.'
    'Is brown animal to right of notebook ?'                             'Yes.'
%37404
    'On which side is plate ?'                          'Right.'
    'Is plate on right or on left side of picture ?'    'Right.'
%92880
    'What kind of appliance is to right of jars ?'       'Oven.'
    'What is appliance to right of full containers ?'    'Oven.'
%32971
    'Are there any laptops to left of woman ?'        'Yes.'
    'Are there laptops to left of person in bed ?'    'Yes.'
%86235
    'Do you see fence there ?'        'No.'
    'Do you see fences in image ?'    'No.'
%95532
    'What is this player doing ?'    'Standing.'
    'What is player doing ?'         'Standing.'
%87720
    'Is there either any blue fence or train ?'                'Yes.'
    'Are there either any trains or fences that are blue ?'    'Yes.'
%87418
    'Does man wear eye glasses ?'                        'No.'
    'Does person that is swimming wear eye glasses ?'    'No.'
%74902
    'What kind of food is round ?'     'Mashed potatoes.'
    'Which kind of food is round ?'    'Mashed potatoes.'
%55229
    'What is in box to left of woman ?'                    'Train.'
    'What type of vehicle is in box to left of woman ?'    'Train.'
%56178
    'Is there cup that is red ?'    'Yes.'
    'Is there cup ?'                'Yes.'
%11035
    'On which side of photo is cake ?'                'Left.'
    'Where in image is cake on left or on right ?'    'Left.'
%1447
    'Is guy on chair typing on camera ?'                             'No.'
    'Is person that is to right of microphone typing on camera ?'    'No.'
%13370
    'What is device that is gray called ?'    'Screen.'
    'What device is gray ?'                   'Screen.'
%70782
    'Is bat short ?'                        'No.'
    'Does white bat have short length ?'    'No.'
%28421
    'Are there green oranges in this photo ?'    'No.'
    'Are there any oranges that are green ?'     'No.'
%17765
    'What kind of device is man holding ?'    'Camera.'
    'Man is holding what ?'                   'Camera.'
%58269
    'Is there any fork in image ?'    'No.'
    'Are there any forks ?'           'No.'
%27263
    'Is there any pillow to left of chair that is in front of screen ?'    'Yes.'
    'Are there pillows in photo ?'                                         'Yes.'
%31974
    'Does airplane have black color ?'    'No.'
    'Is airplane black ?'                 'No.'
%49964
    'Are there combs or bombs ?'    'No.'
    'Do you see bombs there ?'      'No.'
%1867
    'How is appliance called ?'    'Refrigerator.'
    'What appliance is it ?'       'Refrigerator.'
%47389
    'Is color of bottle brown ?'              'No.'
    'Does small bottle have brown color ?'    'No.'
%88116
    'Table lamp is on what ?'                       'End table.'
    'What piece of furniture is table lamp on ?'    'End table.'
%100948
    'Is bed white ?'         'Yes.'
    'Is this white bed ?'    'Yes.'
%98990
    'Are there either cars or trains ?'    'No.'
    'Are there cars in picture ?'          'No.'
%22707
    'Do you see cabinet to left of appliance in kitchen ?'             'No.'
    'Are there cabinets to left of freezer on left side of image ?'    'No.'
%76703
    'Do you think hair is light brown ?'          'No.'
    'Does short hair have light brown color ?'    'No.'
%44831
    'What animal is drinking water ?'            'Dog.'
    'What kind of animal is drinking water ?'    'Dog.'
%73960
    'Are there either cups or chairs in image ?'    'No.'
    'Are there any cups ?'                          'No.'
%71288
    'Does tail look blue ?'    'Yes.'
    'Is tail blue ?'           'Yes.'
%14957
    'Is man on right side or on left of image ?'    'Right.'
    'Which side of photo is man on ?'               'Right.'
%5884
    'Does table look brown and wooden ?'    'Yes.'
    'Is that wooden table ?'                'Yes.'
%12360
    'Is keyboard black ?'           'Yes.'
    'Does keyboard look black ?'    'Yes.'
%50177
    'What is tea pot on ?'                       'Gas stove.'
    'Which kind of appliance is tea pot on ?'    'Gas stove.'
%58848
    'Does child s hair look red ?'    'No.'
    'Is that hair red ?'              'No.'
%11874
    'Are there any pillows or life vests ?'    'No.'
    'Are there any life vests in image ?'      'No.'
%57799
    'Is there any grass in this picture that is not brown ?'    'Yes.'
    'Do you see any grass in photograph ?'                      'Yes.'
%31123
    'Is ski to left of boy large or small ?'    'Small.'
    'What is size of ski that is on left ?'     'Small.'
%21106
    'What is animal that is to left of red bike ?'    'Cat.'
    'What animal is to left of bike ?'                'Cat.'
%40857
    'Does that giraffe seem to be eating ?'    'Yes.'
    'Is giraffe eating ?'                      'Yes.'
%84384
    'Who is wearing scarf ?'    'Woman.'
    'Who is wearing scarf ?'    'Woman.'
%83061
    'Does sky seem to be clear ?'       'No.'
    'Does sky look gray and clear ?'    'No.'
%59657
    'What is material of rectangular container ?'    'Plastic.'
    'What is box made of ?'                          'Plastic.'
%7479
    'Is person on left or on right ?'    'Right.'
    'On which side is person ?'          'Right.'
%74163
    'What animal is in grassy field ?'      'Giraffes.'
    'What are animals in grassy field ?'    'Giraffes.'
%17653
    'Is orange sauce above food of hot dog ?'    'Yes.'
    'Is sauce above food of hot dog ?'           'Yes.'
%40156
    'Are there either motorbikes or mirrors ?'    'No.'
    'Do you see any mirror in this photo ?'       'No.'
%3867
    'On which side of picture is ski left or right ?'    'Left.'
    'On which side of picture is ski ?'                  'Left.'
%91620
    'Is lamp to right of woman that is wearing dress ?'       'Yes.'
    'Is lamp to right of person that is to right of man ?'    'Yes.'
%60427
    'What is item of furniture in scene called ?'    'Table.'
    'Which kind of furniture is it ?'                'Table.'
%61052
    'What is sidewalk made of ?'                                 'Concrete.'
    'What kind of material was used to make paved sidewalk ?'    'Concrete.'
%25585
    'Who is wearing sweater ?'    'People.'
    'Who is wearing sweater ?'    'People.'
%72316
    'What is name of brown animal ?'    'Horse.'
    'What animal is brown ?'            'Horse.'
%62582
    'Is tray to left of bowl ?'     'Yes.'
    'Is bowl to right of tray ?'    'Yes.'
%29766
    'Is there either any plate or bottle that is not made of glass ?'    'No.'
    'Are there plates that are not made of glass ?'                      'No.'
%66964
    'Are there any trains or clocks ?'    'No.'
    'Are there clocks ?'                  'No.'
%60765
    'Does cow made of concrete look black ?'    'Yes.'
    'Is that black cow ?'                       'Yes.'
%23291
    'Are there snowboards that are not white ?'    'Yes.'
    'Is there any snowboard in this picture ?'     'Yes.'
%72372
    'Does that sky seem to be cloudy ?'    'Yes.'
    'Does sky seem to be cloudy ?'         'Yes.'
%51887
    'Does device that looks small have black color ?'    'Yes.'
    'Does small phone look black ?'                      'Yes.'
%72474
    'Is there any carrot to left of peas in top ?'              'No.'
    'Are there carrots to left of veggies that are in top ?'    'No.'
%91845
    'Do you think dishwasher is old ?'                       'No.'
    'Is dishwasher to right of oven both new and white ?'    'No.'
%14265
    'Are there people to left of pines on left ?'    'No.'
    'Are there people to left of tall trees ?'       'No.'
%12316
    'Is white motorcycle to left of bag that is on left ?'            'No.'
    'Is white motorcycle to left of bag that is made of leather ?'    'No.'
%73544
    'Is man to left of woman ?'                'No.'
    'Is man to left of person with dress ?'    'No.'
%100790
    'Does fork look silver ?'    'Yes.'
    'Is fork silver ?'           'Yes.'
%71724
    'Are there pancakes to left of person on right ?'               'Yes.'
    'Is there pancake to left of lady that is holding spatula ?'    'Yes.'
%27322
    'Is woman old or maybe young ?'              'Old.'
    'How old is person that reads magazine ?'    'Old.'
%72090
    'Is there bag or skateboard ?'                           'No.'
    'Do you see bags to left of guy that prepares food ?'    'No.'
%46076
    'Door has what color ?'                 'Brown.'
    'What color is door brown or blue ?'    'Brown.'
%43508
    'Is there fire hydrant or traffic light that is not yellow ?'    'No.'
    'Is there any traffic light in image that is red ?'              'No.'
%61311
    'Are there either any motorbikes or dumpsters in photograph ?'    'No.'
    'Are there any dumpsters ?'                                       'No.'
%80526
    'Does clear sky look white ?'    'Yes.'
    'Is sky white ?'                 'Yes.'
%48531
    'Side walk that is made of concrete has what color ?'    'Gray.'
    'What color is sidewalk made of cement gray or red ?'    'Gray.'
%88351
    'Is there umbrella or briefcase in this photo ?'                    'No.'
    'Is there umbrella to left of person that is to left of purse ?'    'No.'
%13607
    'What type of furniture is to right of candle ?'     'Chair.'
    'Which kind of furniture is to right of candle ?'    'Chair.'
%41239
    'Who is wearing pants ?'    'People.'
    'Who is wearing pants ?'    'People.'
%53813
    'Does broccoli have white color ?'    'No.'
    'Do you think broccoli is white ?'    'No.'
%101777
    'Is metal fence on right side or on left of picture ?'    'Left.'
    'On which side is fence ?'                                'Left.'
%65117
    'What is pineapple on ?'                      'Shelf.'
    'What item of furniture is pineapple on ?'    'Shelf.'
%86168
    'Are there cars in this picture ?'    'No.'
    'Are there cars in scene ?'           'No.'
%96887
    'Do you see any computer mousess or pictures ?'                               'No.'
    'Do you see any computer mousess to left of computer mouse in center of ?'    'No.'
%14250
    'What type of food is to right of carrot ?'              'Meat.'
    'What kind of food is to right of cooked vegetable ?'    'Meat.'
%52941
    'Is there any skateboard that is white ?'        'No.'
    'Are there white skateboards in this scene ?'    'No.'
%39030
    'Are there fences or cars ?'    'No.'
    'Do you see any cars ?'         'No.'
%93611
    'Is that man holding bat ?'                   'No.'
    'Is person in front of wall holding bat ?'    'No.'
%104223
    'Do you see stoves to right of appliance that looks blue ?'    'No.'
    'Are there any stoves to right of fridge ?'                    'No.'
%45915
    'What vehicle is to right of bus ?'                       'Van.'
    'What do you think is vehicle to right of white bus ?'    'Van.'
%2243
    'Are there bags to right of person that sits at table ?'    'No.'
    'Do you see any bag to right of person ?'                   'No.'
%93714
    'What is name of item of furniture that animal that is lying is lying ?'    'Chair.'
    'Which kind of furniture is cat lying on ?'                                 'Chair.'
%50953
    'Are there chairs or cars in this photograph ?'    'No.'
    'Are there any cars in this picture ?'             'No.'
%51124
    'What is person wearing ?'                        'Wetsuit.'
    'Person on top of surfboard is wearing what ?'    'Wetsuit.'
%17228
    'Are there glasses or shelves ?'       'No.'
    'Do you see any glasses in photo ?'    'No.'
%70787
    'Is there fence or giraffe in image ?'    'No.'
    'Do you see fences in image ?'            'No.'
%57624
    'Are there any suitcases or flags ?'    'No.'
    'Are there suitcases in photo ?'        'No.'
%11000
    'Who is wearing pants ?'    'People.'
    'Who is wearing pants ?'    'People.'
%105909
    'Are there pictures or chairs in image ?'    'No.'
    'Are there any chairs ?'                     'No.'
%61360
    'Is plastic fork to right of vegetable in box ?'    'Yes.'
    'Is lemon to left of fork ?'                        'Yes.'
%37014
    'What is person surrounded by ?'               'Grass.'
    'What is person below kite surrounded by ?'    'Grass.'
%57473
    'Is broccoli on dish ?'           'Yes.'
    'Is green vegetable on dish ?'    'Yes.'
%79627
    'Are there any fences to right of person that bird is sitting on ?'    'No.'
    'Are there any fences to right of girl ?'                              'No.'
%86131
    'Are there any spectators or boys in this picture ?'    'No.'
    'Are there any boys ?'                                  'No.'
%18189
    'Is white device to right or to left of man who is in front ?'     'Left.'
    'Is controller to left or to right of man who is in front of ?'    'Left.'
%63810
    'Do you see any tan cow or dog ?'      'Yes.'
    'Is there dog or cow that is tan ?'    'Yes.'
%62346
    'Which kind of clothing is white ?'    'Cap.'
    'What type of clothing is white ?'     'Cap.'
%79099
    'Who is looking at animal on left side ?'    'Woman.'
    'Who is looking at bear ?'                   'Woman.'
%61302
    'Are there white vases or scooters ?'                  'Yes.'
    'Do you see any vases or scooters that are white ?'    'Yes.'
%26919
    'Is young man wearing glasses ?'       'No.'
    'Is young person wearing glasses ?'    'No.'
%54380
    'Is there any bus to right of car next to truck ?'    'No.'
    'Are there any buses to right of yellow vehicle ?'    'No.'
%76666
    'Are there either any rugs or paintings ?'    'No.'
    'Do you see rugs in image ?'                  'No.'
%13892
    'What is pink piece of clothing called ?'    'Wetsuit.'
    'What kind of clothing is pink ?'            'Wetsuit.'
%102448
    'What size is that bear ?'               'Large.'
    'How big is brown animal in window ?'    'Large.'
%15713
    'Are there any giraffes in picture that are young ?'    'Yes.'
    'Are there young giraffes ?'                            'Yes.'
%88079
    'Is sweater purple ?'                     'No.'
    'Is sweater long sleeved and purple ?'    'No.'
%58226
    'Do you think sand is white ?'        'No.'
    'Does sand near tree look white ?'    'No.'
%74285
    'Is man to left or to right of woman ?'                'Left.'
    'Is man to right or to left of person behind kid ?'    'Left.'
%16018
    'Are there bowls or kites in image ?'    'No.'
    'Do you see any bowls ?'                 'No.'
%89071
    'Is radio to right of couch ?'                      'Yes.'
    'Is tan couch to left of device on right side ?'    'Yes.'
%95645
    'Are there any toilets or chairs in picture ?'    'No.'
    'Are there any chairs ?'                          'No.'
%59727
    'Are there fences or clocks in this scene ?'    'No.'
    'Is there clock or fence in image ?'            'No.'
%77745
    'Is sky blue ?'                 'Yes.'
    'Does clear sky look blue ?'    'Yes.'
%57196
    'Which type of aircraft is presented in photograph ?'    'Airplane.'
    'What kind of aircraft is it ?'                          'Airplane.'
%51386
    'Is chair to left of projector ?'     'Yes.'
    'Is projector to right of chair ?'    'Yes.'
%86704
    'Is wood container in bottom of image ?'      'Yes.'
    'Is wood container in bottom of picture ?'    'Yes.'
%71852
    'What is in front of window ?'                   'Screen.'
    'What is device that is in front of window ?'    'Screen.'
%66954
    'What is name of animal that blanket is wrapped around ?'    'Cat.'
    'What animal is blanket wrapped around ?'                    'Cat.'
%101239
    'Is microwave to right of bottle on counter ?'    'Yes.'
    'Is microwave to right of bottle ?'               'Yes.'
%69866
    'Do you see meat to right of broccoli that is on plate ?'    'Yes.'
    'Do you see any meat ?'                                      'Yes.'
%80639
    'Are there any tomatoes ?'                   'No.'
    'Are there tomatoes to right of cheese ?'    'No.'
%97820
    'Is water bottle to right of plate ?'         'No.'
    'Is that water bottle to right of plate ?'    'No.'
%92577
    'Are there pillows that are large ?'    'Yes.'
    'Are there any pillows in picture ?'    'Yes.'
%25865
    'What is ceiling made of ?'              'Brick.'
    'Is ceiling made of glass or brick ?'    'Brick.'
%69924
    'Are there spray cans or umbrellas ?'    'No.'
    'Are there umbrellas in image ?'         'No.'
%98214
    'Does mug look brown ?'               'No.'
    'Does that mug have brown color ?'    'No.'
%63408
    'Does dog look black ?'                       'Yes.'
    'Does animal that is staring look black ?'    'Yes.'
%26122
    'What does man eat pizza or hamburger ?'                  'Pizza.'
    'What food does happy person eat pizza or hamburger ?'    'Pizza.'
%49526
    'How are that fruits called ?'    'Cherries.'
    'What fruits are it ?'            'Cherries.'
%50700
    'What are vegetables on food that is on table called ?'    'Tomatoes.'
    'Which kind of vegetable is on pizza ?'                    'Tomatoes.'
%21490
    'Is there pillow or scooter in scene ?'    'No.'
    'Is there pillow ?'                        'No.'
%78818
    'What is young animal ?'    'Sheep.'
    'What animal is young ?'    'Sheep.'
%42358
    'Do you see either any tennis rackets or knee pads ?'    'No.'
    'Do you see rackets in this image ?'                     'No.'
%21175
    'What is flying in sky ?'                 'Airplane.'
    'What do you think is flying in sky ?'    'Airplane.'
%36737
    'Is tan bag to left of lady on left ?'     'No.'
    'Is backpack to left of lady on left ?'    'No.'
%99094
    'Is white cheese to right of eggs on left side of picture ?'    'Yes.'
    'Is white food to right of eggs on left ?'                      'Yes.'
%1849
    'Are there any chairs to left of coffee table ?'    'Yes.'
    'Do you see chairs in picture ?'                    'Yes.'
%77204
    'Is there camera in this picture that is white ?'    'No.'
    'Are there white cameras in this picture ?'          'No.'
%54711
    'What is woman looking at ?'    'Laptop.'
    'What is woman looking at ?'    'Laptop.'
%40723
    'Is color of dog white ?'    'No.'
    'Does dog look white ?'      'No.'
%95665
    'Do you see cans that are black ?'        'No.'
    'Do you see any cans that are black ?'    'No.'
%50281
    'Is white dog to left of device that looks black ?'    'Yes.'
    'Is keyboard to right of dog ?'                        'Yes.'
%42255
    'Are cows on top of hillside light and dark ?'    'Yes.'
    'Do adult cows look dark ?'                       'Yes.'
%76420
    'Do you see either any pepper shakers or crates there ?'    'No.'
    'Are there pepper shakers in image ?'                       'No.'
%81300
    'Do you see red flag ?'                  'Yes.'
    'Are there flags that are not gold ?'    'Yes.'
%65550
    'Are there bowls in picture ?'              'No.'
    'Do you see any bowls in this picture ?'    'No.'
%31231
    'Do you see any trucks ?'                'No.'
    'Do you see truck to right of bike ?'    'No.'
%53832
    'Is there any traffic light to left of castle ?'                            'Yes.'
    'Do you see traffic lights to left of building that looks light brown ?'    'Yes.'
%47610
    'Is there cup to left of monitor on desk ?'    'No.'
    'Is there cup to left of device on desk ?'     'No.'
%56699
    'Are there windows that are large ?'                     'Yes.'
    'Is there either any clock or window in this photo ?'    'Yes.'
%5696
    'Which side is fence on right or left ?'    'Left.'
    'On which side of image is fence ?'         'Left.'
%1433
    'What device is to left of monitor ?'                           'Computer monitor.'
    'What device is to left of device keyboard is in front of ?'    'Computer monitor.'
%11438
    'What is wood item of furniture in picture ?'                  'Table.'
    'What is name of piece of furniture that is made of wood ?'    'Table.'
%71233
    'What toy is tag attached to ?'    'Stuffed animal.'
    'What is tag attached to ?'        'Stuffed animal.'
%68488
    'Do you see clocks in this photograph that are not blue ?'    'No.'
    'Is there any clock that is silver ?'                         'No.'
%41789
    'Is elephant that is to right of other elephant wet and gray ?'    'Yes.'
    'Is elephant that is to right of other elephant gray and wet ?'    'Yes.'
%38664
    'Does jacket look green ?'    'Yes.'
    'Is jacket green ?'           'Yes.'
%53124
    'What is wooden piece of furniture ?'                  'Table.'
    'What is item of furniture that is wooden called ?'    'Table.'
%54329
    'Do you see any vegetables to left of tomato in middle ?'    'Yes.'
    'Are there vegetables in photo ?'                            'Yes.'
%40200
    'Is fork to right or to left of bread ?'                     'Left.'
    'Is fork to right or to left of food on right of image ?'    'Left.'
%76178
    'Do you see men to right of black bag ?'    'Yes.'
    'Are there men to right of black bag ?'     'Yes.'
%19000
    'Is vehicle near tree small and little ?'    'Yes.'
    'Does vehicle near tree look small ?'        'Yes.'
%101221
    'Is black chair to right or to left of computer mouse in bottom of ?'    'Right.'
    'Is black chair to right or to left of black device ?'                   'Right.'
%101178
    'Are there chairs to right of person that is wearing jacket ?'        'No.'
    'Do you see any chairs to right of woman that is wearing jacket ?'    'No.'
%56234
    'Is there window that is white ?'               'Yes.'
    'Are there any windows that are not black ?'    'Yes.'
%53478
    'Is there any surf board or kite in this photograph ?'    'No.'
    'Do you see surfboards in picture ?'                      'No.'
%11373
    'Does flag look black and checkered ?'    'Yes.'
    'Does checkered flag look black ?'        'Yes.'
%38747
    'Does cat that is to right of pencil look white and small ?'    'No.'
    'Is animal on laptop both small and white ?'                    'No.'
%97034
    'Does shelf that looks gray look long or short ?'    'Long.'
    'What is length of shelf that looks gray ?'          'Long.'
%65994
    'Which kind of animal is on skateboard ?'    'Panda.'
    'What animal is on skateboard ?'             'Panda.'
%31487
    'Does that shirt have orange color ?'    'Yes.'
    'Does shirt look orange ?'               'Yes.'
%38872
    'Do you see mirror to left of driver in picture ?'       'No.'
    'Do you see mirror to left of person behind window ?'    'No.'
%30115
    'Are there either bears or dogs ?'    'No.'
    'Is there any bear in picture ?'      'No.'
%8615
    'Are there tables that are dark brown ?'    'Yes.'
    'Are there any tables in this photo ?'      'Yes.'
%58809
    'Do you see either backpack or bag that are brown ?'    'Yes.'
    'Is there brown bag or backpack ?'                      'Yes.'
%21198
    'Does train near trees look small ?'    'Yes.'
    'Is train small ?'                      'Yes.'
%90702
    'Is female person to right of bag that is shown in image ?'    'No.'
    'Is female person to right of tan bag ?'                       'No.'
%105716
    'Are there folding chairs or strollers ?'    'No.'
    'Are there any strollers ?'                  'No.'
%60122
    'Does grass look green ?'    'Yes.'
    'Is grass green ?'           'Yes.'
%57462
    'Is metal fence on left or on right ?'    'Right.'
    'On which side of image is fence ?'       'Right.'
%79688
    'Does food to left of salad look toasted and square ?'    'Yes.'
    'Does food that looks square look toasted ?'              'Yes.'
%107173
    'What is this man in front of ?'    'Fence.'
    'What is man in front of ?'         'Fence.'
%66662
    'Does dining table look dirty ?'        'No.'
    'Is dining table dirty and yellow ?'    'No.'
%61744
    'Does sign that looks octagonal have red color ?'    'Yes.'
    'Does stop sign have red color ?'                    'Yes.'
%91189
    'Does food in paper look toasted ?'    'Yes.'
    'Does bun look toasted ?'              'Yes.'
%84013
    'What is pulled by formal woman that is wearing shirt ?'    'Scarf.'
    'What is pulled by woman ?'                                 'Scarf.'
%104330
    'What is on teddy bear ?'               'Pajamas.'
    'What is on toy to right of woman ?'    'Pajamas.'
%95776
    'Is person to right of lady sitting or jumping ?'                    'Jumping.'
    'How does man to right of racket seem to be jumping or sitting ?'    'Jumping.'
%56038
    'Is blue bike to left of table that looks green ?'    'Yes.'
    'Is green table to right of blue bike ?'              'Yes.'
%16052
    'What is on sign behind woman ?'    'Star.'
    'What is on sign ?'                 'Star.'
%28425
    'How does bear look like white or black ?'    'Black.'
    'Is animal in grass white or black ?'         'Black.'
%84681
    'What animal is standing on ground ?'            'Zebra.'
    'What kind of animal is standing on ground ?'    'Zebra.'
%3526
    'Do you see any donut in photo that is brown ?'    'Yes.'
    'Is there brown donut ?'                           'Yes.'
%24558
    'What is name of aircraft that is blue ?'    'Airplane.'
    'Which kind of aircraft is blue ?'           'Airplane.'
%23942
    'Are there either any books or hoses ?'    'No.'
    'Are there any books ?'                    'No.'
%100799
    'What is length of brown grass ?'         'Long.'
    'How long is grass that looks brown ?'    'Long.'
%882
    'What vehicle is white ?'            'Suv.'
    'What is name of white vehicle ?'    'Suv.'
%12917
    'Do you see any helmets to right of person on right ?'    'No.'
    'Are there any helmets to right of person on right ?'     'No.'
%101152
    'What is on cheese ?'              'Olive.'
    'What is vegetable on cheese ?'    'Olive.'
%68371
    'Does this airplane look dirty ?'                     'No.'
    'Does airplane near person look still and dirty ?'    'No.'
%97093
    'Is large vehicle in bottom part ?'    'Yes.'
    'Is white van in bottom of photo ?'    'Yes.'
%86523
    'Are there any chairs or boys ?'                                 'No.'
    'Do you see boys to left of person that is wearing glasses ?'    'No.'
%60710
K>> 

==> fig-equivalent.txt <==
K>>   rng(0)
  for i = randperm(size(questionIds, 4)) ;
    setIds{1} = [i ; relatedQuestions{1}{i}(:)] ; assert(all( cellfun(@(x) any(x==i), relatedQuestions{1}(relatedQuestions{1}{i}(:))) )) ; % Make sure all equivalent questions are also equivalent to the current one (i)
    setIds{2} = [i ; relatedQuestions{2}{i}(:)] ; %nnzRatio( cellfun(@(x) any(x==i), relatedQuestions{2}(relatedQuestions{2}{i}(:)))) % Ratio of entailed questions that also entail the current one (i)
    for r = 1
      assert(all(imageIds(setIds{r}) == imageIds(setIds{r}(1)))) ; % Make sure all entailed/equivalent questions refer to the same image
      if numel(setIds{r}) > 1
        setIds{r} = setIds{r}(1:2) ; % Only keep pairs
        words = getQuestionWordsFromSetId(questionTokens, setIds{r}) ;
        answers = getAnswerWordsFromSetId(answerChoicesIds, setIds{r}) ;
        words = strcat(setStrUpperCaseFirstLetter(words), ' ?') ;
        answers = strcat(setStrUpperCaseFirstLetter(answers), '.') ;
        disp([words, answers])
        disp(['%' num2str(imageIds(setIds{r}(1)))])
        pause
      end
    end
  end

    'Are these animals elephants ?'    'No.'
    'Are these animals horses ?'       'No.'
%95124
    'Do trees behind people look covered or bare ?'    'Bare.'
    'Are trees behind people bare or covered ?'        'Bare.'
%55843
    'Are any cars visible ?'    'No.'
    'Are there any cars ?'      'No.'
%29304
    'Is there any elephant that is not huge ?'            'Yes.'
    'Are there elephants in image that are not huge ?'    'Yes.'
%74659
    'Is shirt white ?'             'Yes.'
    'Is color of shirt white ?'    'Yes.'
%47789
    'Are there black hats in photo ?'    'Yes.'
    'Are there any black hats ?'         'Yes.'
%42371
    'Do you see any men on sidewalk ?'    'Yes.'
    'Are there any men on sidewalk ?'     'Yes.'
%66153
    'Does train look long ?'           'Yes.'
    'Does train have long length ?'    'Yes.'
%93551
    'Is there bed to right of small chair ?'          'No.'
    'Are there any beds to right of small chair ?'    'No.'
%107419
    'Is house to left or to right of man that is to right of ?'    'Right.'
    'Is house to right or to left of man that is to right of ?'    'Right.'
%87024
    'Is there clock in picture ?'    'No.'
    'Are there clocks in image ?'    'No.'
%42721
    'Do you see bananas ?'       'Yes.'
    'Are there any bananas ?'    'Yes.'
%80372
    'Do you see keyboards to left of person that is wearing shirt ?'    'Yes.'
    'Do you see keyboard to left of person that is wearing shirt ?'     'Yes.'
%36574
    'Do you see desks there ?'    'No.'
    'Is there desk in photo ?'    'No.'
%47925
    'Is there knife or spoon that is not made of metal ?'        'No.'
    'Are there knives or spoons that are not made of metal ?'    'No.'
%54076
    'Which color is surfer s hair brown or blond ?'    'Brown.'
    'Is surfer s hair blond or brown ?'                'Brown.'
%38620
    'Is blue bag to right or to left of girl ?'    'Right.'
    'Is blue bag to left or to right of girl ?'    'Right.'
%26969
    'Does fur that is not short look brown ?'          'Yes.'
    'Does fur that is not short have brown color ?'    'Yes.'
%98047
    'Is there motorcycle to right of person that is wearing backpack ?'      'Yes.'
    'Are there motorcycles to right of person that is wearing backpack ?'    'Yes.'
%39174
    'Are there children or people ?'     'Yes.'
    'Do you see children or people ?'    'Yes.'
%33915
    'Is sky light blue or dark blue ?'    'Light blue.'
    'Is sky dark blue or light blue ?'    'Light blue.'
%98256
    'Which kind of furniture is this ?'          'Table.'
    'What is this item of furniture called ?'    'Table.'
%75647
    'Do you see any fences to left of horse that is to left of ?'    'Yes.'
    'Are there fences to left of horse that is to left of man ?'     'Yes.'
%23873
    'Is polar bear wet and large ?'           'Yes.'
    'Does polar bear look wet and large ?'    'Yes.'
%53334
    'Are there either parking meters or lamps that are made of metal ?'    'Yes.'
    'Are there any lamps or parking meters that are made of metal ?'       'Yes.'
%82914
    'Is it beach or field ?'    'Field.'
    'Is it field or beach ?'    'Field.'
%101711
    'Are there both mirrors and rugs in photo ?'         'No.'
    'Are there both rugs and mirrors in this photo ?'    'No.'
%106129
    'Do you see any women to right of man ?'    'No.'
    'Are there women to right of man ?'         'No.'
%14054
    'Do you see any shelves ?'           'No.'
    'Do you see shelves in picture ?'    'No.'
%87068
    'What color does empty glass have ?'    'Gray.'
    'What color is empty glass ?'           'Gray.'
%18497
    'Are there glasses in scene ?'    'No.'
    'Are there any glasses ?'         'No.'
%19825
    'Is backpack to left or to right of man that is wearing watch ?'    'Right.'
    'Is backpack to right or to left of man that is wearing watch ?'    'Right.'
%55977
    'Are there any cars or fences in image ?'    'No.'
    'Are there either fences or cars ?'          'No.'
%39771
    'Does shirt look light blue or yellow ?'    'Yellow.'
    'Is shirt yellow or light blue ?'           'Yellow.'
%55012
    'Are there any cabinets to left of white toilet that is in front of ?'    'No.'
    'Do you see cabinet to left of white toilet that is in front of ?'        'No.'
%30984
    'Is there umbrella to right of black glasses ?'           'No.'
    'Do you see any umbrellas to right of black glasses ?'    'No.'
%18689
    'Are there fences in this photo ?'    'No.'
    'Do you see fences in photo ?'        'No.'
%106828
    'What device is to right of device that is not large ?'    'Keyboard.'
    'What is device to right of device that is not large ?'    'Keyboard.'
%1531
    'Of what color is container man is to right of ?'      'Brown.'
    'What color is container that man is to right of ?'    'Brown.'
%45340
    'Does shirt have white color ?'    'No.'
    'Does shirt look white ?'          'No.'
%48531
    'What weather conditions appear in photo ?'    'Cloudy.'
    'What type of weather is ?'                    'Cloudy.'
%96958
    'Does crust look white ?'          'No.'
    'Does crust have white color ?'    'No.'
%31355
    'Is there spoon or plate that is white ?'                   'Yes.'
    'Are there either any plates or spoons that are white ?'    'Yes.'
%31358
    'Do you see motorcycle to left of people on left side ?'            'No.'
    'Are there any motorcycles to left of people on left of image ?'    'No.'
%30268
    'Are there fruits or containers that are large ?'        'Yes.'
    'Are there any containers or fruits that are large ?'    'Yes.'
%6434
    'Do you see glasses to left of man woman is next to ?'    'No.'
    'Are there glasses to left of man woman is next to ?'     'No.'
%1159
    'Are there mirrors in image ?'    'Yes.'
    'Do you see mirror ?'             'Yes.'
%82977
    'Are there windows in this image ?'    'Yes.'
    'Do you see any windows ?'             'Yes.'
%67964
    'Are there glasses in picture ?'    'No.'
    'Are there any glasses ?'           'No.'
%49296
    'Is there any salad or meat in this photo ?'    'No.'
    'Is there any meat or salad in photo ?'         'No.'
%32208
    'Is color of shirt same as brush ?'    'No.'
    'Is color of brush same as shirt ?'    'No.'
%12562
    'Does field look grassy and green ?'    'Yes.'
    'Is field grassy and green ?'           'Yes.'
%28421
    'Is there either umbrella or mud in picture ?'      'No.'
    'Is there either any mud or umbrella in image ?'    'No.'
%35305
    'Are there any bags or glasses ?'               'No.'
    'Are there any glasses or bags in picture ?'    'No.'
%25429
    'On which side is black bag right or left ?'            'Left.'
    'Is black bag on left side or on right of picture ?'    'Left.'
%44515
    'Is color of rope different than color of sweater ?'    'No.'
    'Does rope have different color than sweater ?'         'No.'
%64203
    'Do bananas have green color ?'    'Yes.'
    'Do bananas look green ?'          'Yes.'
%64219
    'Are spectators on right side or on left ?'               'Right.'
    'Are spectators on right or on left side of picture ?'    'Right.'
%32489
    'Do you think goat s fur is long ?'    'Yes.'
    'Does goat s fur look long ?'          'Yes.'
%98047
    'Do you see any helmet there that is white ?'             'No.'
    'Are there any helmets in this image that are white ?'    'No.'
%47996
    'On which side of picture is red vehicle ?'    'Left.'
    'Which side is red vehicle on ?'               'Left.'
%19870
    'Are there chairs or plates ?'            'No.'
    'Is there plate or chair in picture ?'    'No.'
%44891
    'Is color of shirt black ?'        'No.'
    'Do you think shirt is black ?'    'No.'
%83435
    'Do you see any fence to right of black vehicle ?'    'No.'
    'Are there fences to right of black vehicle ?'        'No.'
%789
    'Are there rhinos in scene ?'    'No.'
    'Do you see any rhinos ?'        'No.'
%96071
    'Do you see knife near mug above plate ?'    'No.'
    'Is there knife near mug above plate ?'      'No.'
%23864
    'Do you see giraffes to left of person that is on left ?'    'No.'
    'Do you see any giraffe to left of person on left ?'         'No.'
%101280
    'Are there men to left of person that is sitting on chair ?'         'Yes.'
    'Do you see any men to left of person that is sitting on chair ?'    'Yes.'
%20568
    'Does animal to left of sheep look brown ?'          'Yes.'
    'Does animal to left of sheep have brown color ?'    'Yes.'
%91871
    'Are there trays in this picture ?'    'No.'
    'Are there any trays ?'                'No.'
%53249
    'Does van have blue color ?'    'Yes.'
    'Does van seem to be blue ?'    'Yes.'
%74677
    'Are there curtains to left of picture ?'         'No.'
    'Do you see any curtains to left of picture ?'    'No.'
%7860
    'Are there either any cabinets or drawers in image ?'    'No.'
    'Are there drawers or cabinets in picture ?'             'No.'
%3003
    'Are there skateboards in photograph ?'             'No.'
    'Are there any skateboards in this photograph ?'    'No.'
%77021
    'Does floor have brown color ?'    'No.'
    'Is floor brown ?'                 'No.'
%92196
    'Which color is oven in kitchen ?'      'White.'
    'Oven in kitchen is of what color ?'    'White.'
%75384
    'Are sneakers white or black ?'    'Black.'
    'Are sneakers black or white ?'    'Black.'
%9564
    'What material is bottle that is to right of woman plastic or glass ?'         'Plastic.'
    'Which material is used to make bottle that is to right of woman plastic ?'    'Plastic.'
%106828
    'Do you see child to right of man that is in sand ?'    'No.'
    'Is there child to right of man that is in sand ?'      'No.'
%4941
    'Do you see any rackets to left of man ?'    'Yes.'
    'Is there racket to left of man ?'           'Yes.'
%104380
    'In which part of image is fork top or bottom ?'    'Bottom.'
    'Is fork in bottom or in top ?'                     'Bottom.'
%103064
    'Do you see child to left of woman shelf is to right of ?'    'No.'
    'Is there child to left of woman shelf is to right of ?'      'No.'
%106988
    'Is sugar brown or white ?'                'White.'
    'Which color is sugar white or brown ?'    'White.'
%47952
    'Do both paper plate and cup look white ?'    'Yes.'
    'Are paper plate and cup both white ?'        'Yes.'
%49526
    'Is there woman in this photo ?'    'Yes.'
    'Are there any women ?'             'Yes.'
%64203
    'Is there any helmet or skateboard in picture ?'    'No.'
    'Are there any skateboards or helmets ?'            'No.'
%48456
    'Is there woman that is sad ?'       'No.'
    'Do you see women that are sad ?'    'No.'
%106992
    'Are there any chairs to left of person that is wearing watch ?'    'No.'
    'Is there chair to left of person that is wearing watch ?'          'No.'
%23367
    'Is toy on left side or on right ?'    'Right.'
    'Is toy on right side or on left ?'    'Right.'
%30338
    'Do you see any horses ?'              'No.'
    'Are there any horses in picture ?'    'No.'
%10397
    'What is color of that tire ?'        'Black.'
    'What color does that tire have ?'    'Black.'
%1891
    'Is white napkin in bottom or in top ?'                    'Bottom.'
    'Is white napkin in bottom part or in top of picture ?'    'Bottom.'
%107173
    'Are there trucks or airplanes ?'          'Yes.'
    'Is there truck or airplane in photo ?'    'Yes.'
%79891
    'Are there magazines in photo ?'        'No.'
    'Are there any magazines in photo ?'    'No.'
%82904
    'Is there chair to right of ball in bottom of picture ?'    'No.'
    'Do you see chair to right of ball in bottom of photo ?'    'No.'
%106163
    'Are there bears in this photo ?'      'No.'
    'Is there any bear in this photo ?'    'No.'
%64203
    'Is there scooter on side of road ?'          'No.'
    'Are there any scooters on side of road ?'    'No.'
%62346
    'Is there window or door ?'                  'Yes.'
    'Are there either any windows or doors ?'    'Yes.'
%68620
    'Which color does grass that elephant is in have ?'    'Green.'
    'Of what color is grass elephant is in ?'              'Green.'
%27861
    'Do you see any napkins or tennis balls ?'             'No.'
    'Are there tennis balls or napkins in this scene ?'    'No.'
%91845
    'Is there any grass or snow in this picture ?'    'Yes.'
    'Is there any snow or grass in this picture ?'    'Yes.'
%47252
    'Is there window in photo ?'      'No.'
    'Are there windows in photo ?'    'No.'
%94888
    'Are there either any forks or bottles ?'               'Yes.'
    'Is there either any bottle or fork in photograph ?'    'Yes.'
%10717
    'Are there any skiers to right of snowboard that looks white and blue ?'     'No.'
    'Do you see any skiers to right of snowboard that looks white and blue ?'    'No.'
%12371
    'What type of furniture is in photo ?'    'Table.'
    'What is item of furniture called ?'      'Table.'
%57192
    'Is there bridge in this picture ?'      'Yes.'
    'Do you see bridge in this picture ?'    'Yes.'
%62571
    'Are there either benches or fences that are wooden ?'    'Yes.'
    'Are there fences or benches that are wooden ?'           'Yes.'
%27294
    'Do you see any planters or trays ?'          'No.'
    'Are there trays or planters in picture ?'    'No.'
%29328
    'Are there both chairs and cell phones ?'           'No.'
    'Do you see both cell phones and chairs there ?'    'No.'
%65736
    'Is pillow on left side or on right ?'               'Left.'
    'Is pillow on right or on left side of picture ?'    'Left.'
%86831
    'Do goggles seem to be blue ?'    'No.'
    'Do goggles have blue color ?'    'No.'
%102841
    'Are there fences in this image ?'        'No.'
    'Is there any fence in this picture ?'    'No.'
%23922
    'Is hair long or short ?'                    'Long.'
    'How does hair look like short or long ?'    'Long.'
%12206
    'What is color of that shirt ?'    'White.'
    'That shirt is what color ?'       'White.'
%38548
    'Are there any red bags ?'             'No.'
    'Is there any red bag in picture ?'    'No.'
%21417
    'Do you see curtains to right of lamp that is to right of pillow ?'    'No.'
    'Are there curtains to right of lamp that is to right of pillow ?'     'No.'
%13132
    'Are there laptops that are white ?'                    'Yes.'
    'Do you see any laptops in picture that are white ?'    'Yes.'
%28116
    'Are there bottles in this picture ?'    'No.'
    'Is there bottle in this picture ?'      'No.'
%52184
    'What is animal to right of book sitting on chair or bed ?'                'Chair.'
    'What item of furniture is animal to right of book sitting on bed or ?'    'Chair.'
%90021
    'Is dog small and white ?'    'No.'
    'Is dog white and small ?'    'No.'
%11029
    'Do you see any bikes in picture that are white ?'    'No.'
    'Is there any bike in image that is white ?'          'No.'
%9358
    'Is it outdoors or indoors ?'            'Outdoors.'
    'Is it indoors or outdoors picture ?'    'Outdoors.'
%51237
    'Is small table green and rectangular ?'         'No.'
    'Is small table both rectangular and green ?'    'No.'
%30578
    'Do you see any people to right of stroller ?'    'Yes.'
    'Are there people to right of stroller ?'         'Yes.'
%97681
    'What is item of furniture that is made of wood called ?'    'Desk.'
    'Which type of furniture in this photo is made of wood ?'    'Desk.'
%22553
    'Are there helmets to right of bag that is to right of umbrella ?'    'No.'
    'Do you see any helmets to right of bag that is to right of ?'        'No.'
%12162
    'Are there any buoys or ropes ?'              'No.'
    'Are there ropes or buoys in photograph ?'    'No.'
%103121
    'Are there any people to right of woman that is in top ?'    'No.'
    'Do you see any people to right of woman in top ?'           'No.'
%93013
    'Is monitor to left or to right of speaker ?'    'Left.'
    'Is monitor to right or to left of speaker ?'    'Left.'
%23512
    'Is there bus in parking lot below tree ?'           'Yes.'
    'Are there any buses in parking lot below tree ?'    'Yes.'
%101301
    'Where in image is fence on left or on right ?'      'Right.'
    'On which side of photo is fence left or right ?'    'Right.'
%43324
    'Is there white hat in this photo ?'    'No.'
    'Are there any white hats ?'            'No.'
%104077
    'Are there plates in photo ?'         'No.'
    'Do you see plate in this photo ?'    'No.'
%11044
    'Are there fire extinguishers or lamps in picture ?'    'No.'
    'Do you see fire extinguishers or lamps in image ?'     'No.'
%36704
    'Do you see any men to right of woman on left side ?'    'Yes.'
    'Are there men to right of woman on left ?'              'Yes.'
%106768
    'Are there any chairs to right of glasses man wears ?'    'No.'
    'Is there chair to right of glasses man wears ?'          'No.'
%30841
    'Are there notebooks in picture ?'      'No.'
    'Are there any notebooks in image ?'    'No.'
%8615
    'Are there any mobile phones ?'     'No.'
    'Do you see any mobile phones ?'    'No.'
%106116
    'Is cup blue ?'                 'No.'
    'Does cup have blue color ?'    'No.'
%62360
    'Are there both desks and computers in picture ?'    'Yes.'
    'Are there both computer and desk in picture ?'      'Yes.'
%45088
    'Do you see both door and window ?'              'Yes.'
    'Are there both doors and windows in photo ?'    'Yes.'
%82025
    'Are there helmets to right of bike that is to right of car ?'    'No.'
    'Do you see helmet to right of bike that is to right of car ?'    'No.'
%89207
    'What is name of vehicle on street ?'    'Van.'
    'How is vehicle on street called ?'      'Van.'
%43743
    'Are there any candles ?'           'No.'
    'Are there candles in picture ?'    'No.'
%91440
    'Do you see eggs on white plate ?'    'Yes.'
    'Are there eggs on white plate ?'     'Yes.'
%11354
    'Are there keyboards to left of cup ?'      'Yes.'
    'Is there any keyboard to left of cup ?'    'Yes.'
%72336
    'Do you see red gloves ?'       'No.'
    'Are there any red gloves ?'    'No.'
%80342
    'Are there plates to left of vase ?'    'No.'
    'Is there plate to left of vase ?'      'No.'
%70747
    'Are there any knives to right of macaroni that is on left side ?'    'Yes.'
    'Is there any knife to right of macaroni on left of image ?'          'Yes.'
%70930
    'Are there fruits or apples ?'           'Yes.'
    'Are there either apples or fruits ?'    'Yes.'
%58117
    'Plane is where ?'    'Sky.'
    'Where is plane ?'    'Sky.'
%52401
    'Do you see any bandages in this photograph ?'    'No.'
    'Are any bandages visible ?'                      'No.'
%105708
    'Is there sandwich on square plate ?'        'No.'
    'Do you see sandwiches on square plate ?'    'No.'
%8682
    'Do you see any clocks or cars ?'                           'Yes.'
    'Do you see either any cars or clocks in this picture ?'    'Yes.'
%47117
    'What kind of furniture is to left of surfboard star is on ?'     'Table.'
    'What is piece of furniture to left of surfboard star is on ?'    'Table.'
%32598
    'Does airplane have black color ?'      'No.'
    'Does airplane appear to be black ?'    'No.'
%49964
    'Are there combs or bombs ?'           'No.'
    'Are there either bombs or combs ?'    'No.'
%1867
    'How is appliance called ?'       'Refrigerator.'
    'What appliance is pictured ?'    'Refrigerator.'
%47389
    'Is color of bottle brown ?'        'No.'
    'Do you think bottle is brown ?'    'No.'
%88116
    'Is bed white ?'           'Yes.'
    'Does bed look white ?'    'Yes.'
%98990
    'Are there either cars or trains ?'          'No.'
    'Are there any trains or cars in photo ?'    'No.'
%22707
    'Do you think hair is light brown ?'    'No.'
    'Is hair light brown ?'                 'No.'
%44831
    'Is there boat or flag in this image ?'         'Yes.'
    'Are there flags or boats in this picture ?'    'Yes.'
%79307
    'Does table look brown and wooden ?'    'Yes.'
    'Is table brown and wooden ?'           'Yes.'
%12360
    'Is keyboard black ?'             'Yes.'
    'Is color of keyboard black ?'    'Yes.'
%50177
    'What do both toilet and bathroom have in common ?'    'Color.'
    'What is common to toilet and bathroom ?'              'Color.'
%35011
    'What is animal that is to left of red bike ?'    'Cat.'
    'What animal is to left of red bike ?'            'Cat.'
%40857
    'Does sky seem to be clear ?'    'No.'
    'Is sky clear ?'                 'No.'
%59657
    'Is person on left or on right ?'             'Right.'
    'Is person on right or on left of image ?'    'Right.'
%74163
    'Are there either motorbikes or mirrors ?'     'No.'
    'Is there mirror or motorbike in picture ?'    'No.'
%3867
    'On which side of picture is ski left or right ?'    'Left.'
    'Is ski on left side or on right ?'                  'Left.'
%91620
    'What is item of furniture in scene called ?'    'Table.'
    'What type is item of furniture ?'               'Table.'
%61052
    'What is name of brown animal ?'    'Horse.'
    'What is brown animal called ?'     'Horse.'
%62582
    'Are there any trains or clocks ?'                    'No.'
    'Are there either any clocks or trains in image ?'    'No.'
%60765
    'Do you see pillow to left of lamp in picture ?'    'Yes.'
    'Do you see pillows to left of lamp in image ?'     'Yes.'
%88892
    'Does device that looks small have black color ?'    'Yes.'
    'Does device that looks small look black ?'          'Yes.'
%72474
    'Is there elephant in picture ?'      'No.'
    'Are there elephants in picture ?'    'No.'
%8086
    'Are there people to left of pines on left ?'     'No.'
    'Do you see people to left of pines on left ?'    'No.'
%12316
    'Are there any trucks to left of fence ?'    'No.'
    'Do you see any truck to left of fence ?'    'No.'
%107834
    'Does fork look silver ?'          'Yes.'
    'Does fork have silver color ?'    'Yes.'
%71724
    'Do you see both ties and glasses there ?'             'No.'
    'Are there both glasses and ties in this picture ?'    'No.'
%26941
    'Are there any chairs ?'    'No.'
    'Is there chair ?'          'No.'
%70765
    'Is there bag or skateboard ?'                  'No.'
    'Are there skateboards or bags in picture ?'    'No.'
%46076
    'Door has what color ?'    'Brown.'
    'What color is door ?'     'Brown.'
%43508
    'Are there either any motorbikes or dumpsters in photograph ?'    'No.'
    'Are there any dumpsters or motorbikes in this photograph ?'      'No.'
%80526
    'Side walk that is made of concrete has what color ?'      'Gray.'
    'What is color of side walk that is made of concrete ?'    'Gray.'
%88351
    'Is color of cup different than that of jar ?'    'No.'
    'Does cup have different color than jar ?'        'No.'
%13607
    'Is there umbrella or briefcase in this photo ?'       'No.'
    'Are there umbrellas or briefcases in this photo ?'    'No.'
%13607
    'Are there any umbrellas in this picture ?'    'Yes.'
    'Do you see umbrellas ?'                       'Yes.'
%16187
    'Do you see vases to left of faucet paper towels are to left of ?'       'No.'
    'Are there any vases to left of faucet paper towels are to left of ?'    'No.'
%75107
    'Is there fence or giraffe in image ?'    'No.'
    'Is there giraffe or fence in image ?'    'No.'
%57624
    'What is vehicle to right of trash bin called ?'    'Train.'
    'What vehicle is to right of trash bin ?'           'Train.'
%35845
    'Are there pictures or chairs in image ?'    'No.'
    'Are there chairs or pictures in image ?'    'No.'
%61360
    'Is curtain same color as wall ?'           'Yes.'
    'Does curtain have same color as wall ?'    'Yes.'
%30865
    'Is clear bowl to right or to left of mug ?'    'Left.'
    'Is clear bowl to left or to right of mug ?'    'Left.'
%81792
    'Is white device to right or to left of man who is in front ?'    'Left.'
    'Is white device to left or to right of man who is in front ?'    'Left.'
%63810
    'Do you see any tan cow or dog ?'    'Yes.'
    'Are there tan dogs or cows ?'       'Yes.'
%62346
    'Which type of furniture is brown chair or table ?'    'Table.'
    'What type of furniture is brown table or chair ?'     'Table.'
%81406
    'Are there white vases or scooters ?'    'Yes.'
    'Are there white scooters or vases ?'    'Yes.'
%26919
    'Are there either any rugs or paintings ?'    'No.'
    'Are there paintings or rugs ?'               'No.'
%13892
    'Are there bags in this image ?'    'No.'
    'Are there any bags ?'              'No.'
%98013
    'Do you see ladies to right of bench on right ?'                 'No.'
    'Are there ladies to right of bench on right side of image ?'    'No.'
%66516
    'Do you think sand is white ?'    'No.'
    'Is sand white ?'                 'No.'
%74285
    'Is man to left or to right of woman ?'    'Left.'
    'Is man to right or to left of woman ?'    'Left.'
%16018
    'Are there any toilets or chairs in picture ?'     'No.'
    'Are there either chairs or toilets in image ?'    'No.'
%59727
    'Do you see books to left of blanket in middle of image ?'    'Yes.'
    'Are there books to left of blanket in middle of photo ?'     'Yes.'
%68602
    'Which type of aircraft is presented in photograph ?'    'Airplane.'
    'What is aircraft in this scene called ?'                'Airplane.'
%51386
    'Are there donuts to left of cream on right ?'       'No.'
    'Is there donut to left of cream on right side ?'    'No.'
%67035
    'Do you see ice cubes in photograph ?'    'No.'
    'Are there any ice cubes ?'               'No.'
%46921
    'Are there pillows that are large ?'    'Yes.'
    'Is there pillow that is large ?'       'Yes.'
%25865
    'Are there spray cans or umbrellas ?'             'No.'
    'Are there umbrellas or spray cans in scene ?'    'No.'
%98214
    'Does dog look black ?'          'Yes.'
    'Do you think dog is black ?'    'Yes.'
%26122
    'What does man eat pizza or hamburger ?'         'Pizza.'
    'What food does man eat hamburger or pizza ?'    'Pizza.'
%49526
    'How are that fruits called ?'    'Cherries.'
    'Which fruits are that ?'         'Cherries.'
%50700
    'Where is plate in bottom or in top of image ?'    'Top.'
    'Is plate in top or in bottom part ?'              'Top.'
%87838
    'Do you see either any tennis rackets or knee pads ?'     'No.'
    'Are there any knee pads or tennis rackets in scene ?'    'No.'
%21175
    'Is there camera in this picture that is white ?'    'No.'
    'Do you see camera there that is white ?'            'No.'
%54711
    'Do you see any life vests ?'            'No.'
    'Are there any life vests in photo ?'    'No.'
%17945
    'Is color of dog white ?'    'No.'
    'Is dog white ?'             'No.'
%95665
    'Are cows on top of hillside light and dark ?'        'Yes.'
    'Do cows on top of hillside look light and dark ?'    'Yes.'
%76420
    'Do you see either any pepper shakers or crates there ?'    'No.'
    'Do you see either crates or pepper shakers ?'              'No.'
%81300
    'Do you see any trucks ?'           'No.'
    'Is there truck in this scene ?'    'No.'
%53832
    'Are there either any yellow buses or trains ?'    'No.'
    'Is there any yellow train or bus ?'               'No.'
%28632
    'Is there cup to left of monitor on desk ?'      'No.'
    'Are there cups to left of monitor on desk ?'    'No.'
%56699
    'Which side is fence on right or left ?'       'Left.'
    'Is fence on right or on left of picture ?'    'Left.'
%1433
    'Is shirt different in color than skateboard ?'            'No.'
    'Is color of shirt different than that of skateboard ?'    'No.'
%1768
    'Do you see clocks in this photograph that are not blue ?'    'No.'
    'Is there any clock in this scene that is not blue ?'         'No.'
%41789
    'Does jacket look green ?'          'Yes.'
    'Does jacket have green color ?'    'Yes.'
%53124
    'Is it indoors ?'          'No.'
    'Is it indoors scene ?'    'No.'
%54911
    'Do you see any vegetables to left of tomato in middle ?'    'Yes.'
    'Are there any vegetables to left of tomato in middle ?'     'Yes.'
%40200
    'Is fork to right or to left of bread ?'    'Left.'
    'Is fork to left or to right of bread ?'    'Left.'
%76178
    'Do you see men to right of black bag ?'       'Yes.'
    'Are there any men to right of black bag ?'    'Yes.'
%19000
    'Is purse to right or to left of woman that is on left side ?'    'Right.'
    'Is purse to left or to right of woman on left side ?'            'Right.'
%43911
    'Are there monitors to right of picture that is to right of people ?'    'Yes.'
    'Do you see any monitors to right of picture that is to right of ?'      'Yes.'
%102599
    'Does cat that is to right of pencil look white and small ?'    'No.'
    'Is cat that is to right of pencil both small and white ?'      'No.'
%97034
    'Does shelf that looks gray look long or short ?'    'Long.'
    'Is shelf that looks gray short or long ?'           'Long.'
%65994
    'Are there any cars ?'         'No.'
    'Are there cars in photo ?'    'No.'
%29395
    'Does that shirt have orange color ?'    'Yes.'
    'Do you think that shirt is orange ?'    'Yes.'
%38872
    'Are there either bears or dogs ?'            'No.'
    'Is there any bear or dog in this photo ?'    'No.'
%8615
    'Are there tables that are dark brown ?'    'Yes.'
    'Do you see table that is dark brown ?'     'Yes.'
%58809
    'Is metal fence on left or on right ?'               'Right.'
    'Is metal fence on right or on left of picture ?'    'Right.'
%79688
    'Does food to left of salad look toasted and square ?'    'Yes.'
    'Is food to left of salad toasted and square ?'           'Yes.'
%107173
    'Does sign that looks octagonal have red color ?'    'Yes.'
    'Does sign that looks octagonal look red ?'          'Yes.'
%91189
    'How does bear look like white or black ?'    'Black.'
    'What color is bear black or white ?'         'Black.'
%84681
    'Do you see any swords ?'    'Yes.'
    'Are there any swords ?'     'Yes.'
%79300
    'Are there any glasses or chairs in image ?'    'Yes.'
    'Are there chairs or glasses ?'                 'Yes.'
%8105
    'Are there either any books or hoses ?'                       'No.'
    'Are there either any hoses or books in this photograph ?'    'No.'
%100799
    'What piece of furniture is not brown table or shelf ?'    'Shelf.'
    'Which item of furniture is not brown shelf or table ?'    'Shelf.'
%92261
    'Are there any chairs or boys ?'                'No.'
    'Are there either boys or chairs in image ?'    'No.'
%60710
    'Which color is carpet maroon or blue ?'    'Maroon.'
    'Is carpet maroon or blue ?'                'Maroon.'
%49373
    'Are there any wood trains ?'                 'No.'
    'Are there trains that are made of wood ?'    'No.'
%24881
    'Are there either girls or glasses ?'    'No.'
    'Do you see any girls or glasses ?'      'No.'
%7113
    'Which size is sandwich small or huge ?'    'Small.'
    'Is sandwich huge or small ?'               'Small.'
%77593
    'Is there either small elephant or monkey ?'    'No.'
    'Are there small elephants or monkeys ?'        'No.'
%15569
    'Are there ropes in image ?'       'No.'
    'Do you see ropes in picture ?'    'No.'
%4207
    'Are there white bookcases or pillows ?'                  'Yes.'
    'Do you see either white pillows or bookcases there ?'    'Yes.'
%32407
    'Are there any lamps or pictures ?'       'No.'
    'Are there either pictures or lamps ?'    'No.'
%87444
    'Is sauce above bun white or orange ?'    'Orange.'
    'Is sauce above bun orange or white ?'    'Orange.'
%40156
    'Do you see any towel that is blue ?'     'Yes.'
    'Are there any towels that are blue ?'    'Yes.'
%32389
    'Which color is cell phone that is not big ?'           'Black.'
    'Which color does cell phone that is not big have ?'    'Black.'
%46464
    'Do leaves look green or red ?'    'Green.'
    'Are leaves green or red ?'        'Green.'
%31820
    'Does ring look metallic and silver ?'    'Yes.'
    'Is ring metallic and silver ?'           'Yes.'
%21794
    'Is room standing ?'                   'Yes.'
    'Does room appear to be standing ?'    'Yes.'
%51908
    'Is container on right or on left ?'                   'Right.'
    'Where is container on right or on left of image ?'    'Right.'
%26977
    'Is sky gray ?'             'Yes.'
    'Is color of sky gray ?'    'Yes.'
%28341
    'Are there any doors or windows ?'           'Yes.'
    'Are there either any windows or doors ?'    'Yes.'
%23583
    'Are there both couches and game controllers in this scene ?'    'No.'
    'Are there both couch and game controller in this scene ?'       'No.'
%106828
    'What is vehicle that is red ?'    'Train car.'
    'What type of vehicle is red ?'    'Train car.'
%55197
    'Are there either books or laptops that are open ?'    'Yes.'
    'Are there any laptops or books that are open ?'       'Yes.'
%93178
    'Are there any skateboarders or bags ?'           'No.'
    'Are there either any bags or skateboarders ?'    'No.'
%10437
    'Do you see any briefcases to left of green bag ?'    'No.'
    'Is there briefcase to left of green bag ?'           'No.'
%87914
    'Are there any brown tables ?'                    'Yes.'
    'Are there tables in picture that are brown ?'    'Yes.'
%78868
    'Are there any bowls to left of dessert which is on table ?'    'No.'
    'Do you see bowls to left of dessert which is on table ?'       'No.'
%2029
    'Are there clocks or glasses in picture ?'        'No.'
    'Are there any glasses or clocks in picture ?'    'No.'
%87122
    'Is man sitting or standing ?'                 'Standing.'
    'Do you think man is standing or sitting ?'    'Standing.'
%17038
    'Are there any bags ?'    'No.'
    'Are there bags ?'        'No.'
%88059
    'Do you see couch there that is not dark ?'    'No.'
    'Is there couch that is not dark ?'            'No.'
%29723
    'Which color are jeans blue or black ?'    'Blue.'
    'Are jeans blue or black ?'                'Blue.'
%23016
    'Are there boxes to left of person that is wearing bracelet ?'         'Yes.'
    'Do you see any boxes to left of person that is wearing bracelet ?'    'Yes.'
%47694
    'Are there cows to right of sheep in grass ?'     'Yes.'
    'Do you see cows to right of sheep in grass ?'    'Yes.'
%71778
    'Do you see any girls ?'             'No.'
    'Are there girls in this photo ?'    'No.'
%61712
    'Are there pots or cookbooks in image ?'    'No.'
    'Are there any cookbooks or pots ?'         'No.'
%52965
    'Are there any closed windows or doors ?'    'No.'
    'Are there any closed doors or windows ?'    'No.'
%60802
    'Are there either sheep or dogs in this photo ?'    'Yes.'
    'Is there sheep or dog in photo ?'                  'Yes.'
%88616
    'Is there bird in this photograph ?'           'Yes.'
    'Do you see any birds in this photograph ?'    'Yes.'
%49899
    'Are there any boys or glasses ?'              'No.'
    'Are there glasses or boys in this scene ?'    'No.'
%30140
    'Are there fences in this picture ?'    'No.'
    'Do you see any fences ?'               'No.'
%58036
    'Do you see any glasses or fences ?'          'No.'
    'Are there either any fences or glasses ?'    'No.'
%43615
    'Does bear have blue color ?'    'Yes.'
    'Does bear look blue ?'          'Yes.'
%97099
    'Is there table or tv ?'              'No.'
    'Are there either tables or tvs ?'    'No.'
%41147
    'Are there cars or fences in image ?'               'No.'
    'Are there either any fences or cars in image ?'    'No.'
%88259
    'Do both device by monitor and computer mouse look black ?'    'Yes.'
    'Do device by monitor and computer mouse both look black ?'    'Yes.'
%30006
    'Is plate narrow ?'                 'No.'
    'Do you think plate is narrow ?'    'No.'
%87342
    'Is color of roof different than that of frisbee ?'    'Yes.'
    'Does frisbee have different color than roof ?'        'Yes.'
%66707
    'Is there any bench or traffic signal in this scene ?'    'No.'
    'Is there either traffic signal or bench in scene ?'      'No.'
%55024
    'Are there skateboards in image ?'    'No.'
    'Are there any skateboards ?'         'No.'
%85769
    'Are there skis in image ?'    'Yes.'
    'Do you see any skis ?'        'Yes.'
%27759
    'Are there cans or napkins in photograph ?'    'No.'
    'Do you see cans or napkins ?'                 'No.'
%59418
    'What is aircraft that is blue ?'    'Airplane.'
    'What type of aircraft is blue ?'    'Airplane.'
%47529
    'Are there any papers in image ?'    'No.'
    'Are there papers in image ?'        'No.'
%52968
    'Where is it beach or field ?'                      'Field.'
    'What place was photo taken at field or beach ?'    'Field.'
%27723
    'Are there any clocks in picture ?'    'Yes.'
    'Do you see any clocks ?'              'Yes.'
%67896
    'In which part of picture is spoon top or bottom ?'    'Bottom.'
    'Where is spoon in top or in bottom of image ?'        'Bottom.'
%22468
    'Is there any bench to right of man ?'    'No.'
    'Are there benches to right of man ?'     'No.'
%21310
    'What do jacket and necktie have in common ?'    'Color.'
    'What is common to jacket and necktie ?'         'Color.'
%50707
    'Are there both planters and umbrellas in picture ?'    'No.'
    'Are there both umbrellas and planters in picture ?'    'No.'
%57424
    'Does that cupboard look white ?'          'Yes.'
    'Do you think that cupboard is white ?'    'Yes.'
%11874
    'Are there both window and door in this scene ?'    'Yes.'
    'Are there both windows and doors in scene ?'       'Yes.'
%64750
    'Which color is bear brown or blue ?'    'Brown.'
    'Is bear brown or blue ?'                'Brown.'
%26576
    'Do you see woman to left of bag that man is carrying ?'    'Yes.'
    'Is there woman to left of bag man is carrying ?'           'Yes.'
%81233
    'Is this train or bus ?'    'Train.'
    'Is this bus or train ?'    'Train.'
%94705
    'Is person to left or to right of controller ?'    'Left.'
    'Is person to right or to left of controller ?'    'Left.'
%61780
    'Are there vases or mirrors ?'                               'No.'
    'Are there either any mirrors or vases in this picture ?'    'No.'
%71533
    'Are there toys that are not short ?'    'Yes.'
    'Is there toy that is not short ?'       'Yes.'
%69486
    'Does dog look large or small ?'    'Small.'
    'Does dog look small or large ?'    'Small.'
%87752
    'Is there dog or fence in this photo ?'                  'No.'
    'Are there either any dogs or fences in this photo ?'    'No.'
%24871
    'Are there any batteries ?'    'No.'
    'Do you see batteries ?'       'No.'
%97681
    'Are there either clocks or windows ?'                  'Yes.'
    'Do you see any clocks or windows in this picture ?'    'Yes.'
%72321
    'Are both suitcase and wallet brown ?'        'Yes.'
    'Do both suitcase and wallet look brown ?'    'Yes.'
%34627
    'Are there any curtains ?'              'No.'
    'Are there curtains in this image ?'    'No.'
%20554
    'Do pants have blue color ?'    'No.'
    'Do pants look blue ?'          'No.'
%23855
    'Does banana that is to left of other banana look green and large ?'    'No.'
    'Is banana that is to left of other banana green and large ?'           'No.'
%28017
    'Are any mushrooms visible ?'     'No.'
    'Do you see mushrooms there ?'    'No.'
%62360
    'Are there either umbrellas or cars in picture ?'    'No.'
    'Are there any cars or umbrellas ?'                  'No.'
%53481
    'Are there knives that are silver ?'            'Yes.'
    'Is there knife in picture that is silver ?'    'Yes.'
%79806
    'Is that elephant or boar ?'                'Elephant.'
    'What animal is that boar or elephant ?'    'Elephant.'
%9536
    'Which color is appliance to left of appliance white or black ?'    'White.'
    'Is appliance to left of appliance white or black ?'                'White.'
%25576
    'Are there glasses ?'        'No.'
    'Are there any glasses ?'    'No.'
%43921
    'Do you see any refrigerator to left of wood cabinets ?'    'Yes.'
    'Is there any refrigerator to left of wood cabinets ?'      'Yes.'
%103167
    'Are there fences in image ?'      'No.'
    'Do you see any fences there ?'    'No.'
%85368
    'Does bright sky look blue ?'          'Yes.'
    'Does bright sky have blue color ?'    'Yes.'
%77171
    'Is color of sky blue ?'    'No.'
    'Is sky blue ?'             'No.'
%40805
    'What is name of animal to left of woman ?'    'Horse.'
    'What is animal to left of woman ?'            'Horse.'
%77860
    'Is there any hat that is not white ?'       'Yes.'
    'Are there any hats that are not white ?'    'Yes.'
%92638
    'Does radiator to left of pillow have white color ?'    'Yes.'
    'Does radiator to left of pillow look white ?'          'Yes.'
%107124
    'Is there door or window that is open ?'         'Yes.'
    'Do you see windows or doors that are open ?'    'Yes.'
%71042
    'Do you see either white trucks or buses ?'    'No.'
    'Is there either white truck or bus ?'         'No.'
%61351
    'Is there any bike that is blue ?'    'Yes.'
    'Are there bikes that are blue ?'     'Yes.'
%619
    'Is elephant that is to left of animal blue or black ?'    'Black.'
    'Is elephant that is to left of animal black or blue ?'    'Black.'
%35582
    'Do you see men or women that are not standing ?'    'No.'
    'Are there men or women that are not standing ?'     'No.'
%8278
    'Are there any motorcycles ?'              'No.'
    'Are there motorcycles in this image ?'    'No.'
%50069
    'Does graffiti have red color ?'    'No.'
    'Does graffiti look red ?'          'No.'
%79693
    'Are there placemats in photograph ?'    'No.'
    'Do you see any placemats ?'             'No.'
%100913
    'Are there both elephant and horse in image ?'      'No.'
    'Are there both elephants and horses in image ?'    'No.'
%47487
    'Does window look large ?'    'Yes.'
    'Is window large ?'           'Yes.'
%106116
    'Is there any shopping bag to left of woman with purse ?'       'No.'
    'Do you see any shopping bags to left of woman with purse ?'    'No.'
%82085
    'What vehicle is in photo ?'         'Train.'
    'What is vehicle that is shown ?'    'Train.'
%54498
    'Are there any pillows or mattresses ?'                    'Yes.'
    'Are there any mattresses or pillows in this picture ?'    'Yes.'
%33167
    'Is there helmet in image ?'    'No.'
    'Do you see any helmets ?'      'No.'
%43911
    'Do you see any chairs or bags that are made of plastic ?'    'Yes.'
    'Are there any chairs or bags that are made of plastic ?'     'Yes.'
%39508
    'Is there couch in picture that is brown ?'    'Yes.'
    'Are there any couches that are brown ?'       'Yes.'
%47427
    'Are there phones ?'    'Yes.'
    'Do you see phone ?'    'Yes.'
%105145
    'Is there helmet or fence in this photograph ?'    'No.'
    'Is there fence or helmet in this photograph ?'    'No.'
%81233
    'Are there spectators or aliens ?'               'No.'
    'Are there aliens or spectators in picture ?'    'No.'
%92822
    'Are there both zebras and seagulls in photograph ?'    'No.'
    'Are there both zebra and seagull in photograph ?'      'No.'
%7821
    'Do you see fence ?'         'No.'
    'Do you see any fences ?'    'No.'
%21612
    'Does train have gray color and large size ?'    'Yes.'
    'Is train gray and large ?'                      'Yes.'
%83653
    'Do you see either glasses or girls there ?'          'No.'
    'Are there any girls or glasses in this picture ?'    'No.'
%19722
    'Are there either any bottles or napkins ?'             'No.'
    'Are there either any napkins or bottles in scene ?'    'No.'
%25064
    'Is there either grass or sand in image ?'    'Yes.'
    'Is there any sand or grass in picture ?'     'Yes.'
%94445
    'Is umbrella that is not little closed or open ?'    'Open.'
    'Is umbrella that is not little open or closed ?'    'Open.'
%94983
    'Does bowl to left of vegetables look red ?'          'Yes.'
    'Does bowl to left of vegetables have red color ?'    'Yes.'
%71351
    'Are there any buses in this image that are pink ?'    'No.'
    'Is there bus that is pink ?'                          'No.'
%92826
    'Are there any chairs ?'         'No.'
    'Are there chairs in image ?'    'No.'
%16018
    'Do you see any ice cubes ?'    'No.'
    'Are there any ice cubes ?'     'No.'
%80526
    'Is there table that is square ?'                    'Yes.'
    'Are there any tables in scene that are square ?'    'Yes.'
%18175
    'Is there either flag or buoy in picture ?'    'No.'
    'Are there either flags or buoys ?'            'No.'
%76928
    'Is there any airplane that is not blue ?'       'Yes.'
    'Are there any airplanes that are not blue ?'    'Yes.'
%48167
    'Is hat white ?'                 'No.'
    'Does hat have white color ?'    'No.'
%2528
    'Do you see entertainment centers in this photo ?'    'No.'
    'Do you see any entertainment centers ?'              'No.'
%67170
    'Do you see any suitcases or benches in this scene ?'        'No.'
    'Are there any benches or suitcases in this photograph ?'    'No.'
%95358
    'Is brown cow standing or sitting ?'    'Standing.'
    'Is brown cow sitting or standing ?'    'Standing.'
%90354
    'Are any faucets visible in picture ?'    'No.'
    'Do you see any faucets ?'                'No.'
%41239
    'Are there shelves or mirrors in this image ?'    'No.'
    'Are there either any mirrors or shelves ?'       'No.'
%98424
    'Are there any people to right of helmet on left ?'                   'Yes.'
    'Do you see any people to right of helmet on left side of image ?'    'Yes.'
%5458
    'Are there either any pictures or umbrellas that are white ?'    'Yes.'
    'Do you see any umbrellas or pictures that are white ?'          'Yes.'
%53818
    'What is item of furniture to left of couch man sits on called ?'    'Table.'
    'What piece of furniture is to left of couch man sits on ?'          'Table.'
%73418
    'Are there any black plates in picture ?'    'No.'
    'Do you see black plates ?'                  'No.'
%97328
    'Is there train to left of tall fence ?'      'No.'
    'Are there trains to left of tall fence ?'    'No.'
%59015
    'What is animal in picture called ?'    'Bear.'
    'What is animal called ?'               'Bear.'
%19518
    'Is grass brown ?'           'No.'
    'Does grass look brown ?'    'No.'
%87774
    'Is there black window in this picture ?'              'Yes.'
    'Do you see windows in this image that are black ?'    'Yes.'
%55799
    'Is box in bottom part or in top of photo ?'    'Bottom.'
    'Is box in bottom or in top of image ?'         'Bottom.'
%35356
    'What type of fast food is family making hamburger or pizza ?'    'Pizza.'
    'What is family making pizza or hamburger ?'                      'Pizza.'
%49344
    'Are there bowls in picture ?'    'No.'
    'Are there any bowls ?'           'No.'
%53481
    'Are there either any backpacks or purses that are gray ?'    'Yes.'
    'Is there purse or backpack that is gray ?'                   'Yes.'
%107408
    'Is there fence or clock in picture ?'     'No.'
    'Are there clocks or fences in image ?'    'No.'
%57398
    'Which color is tail ?'           'Orange.'
    'Which color does tail have ?'    'Orange.'
%10697
    'What does mushroom pizza sit on table or nightstand ?'                      'Table.'
    'What kind of furniture does mushroom pizza sit on table or nightstand ?'    'Table.'
%89130
    'Does gold boat look large ?'         'No.'
    'Does gold boat have large size ?'    'No.'
%47899
    'Are there any cars ?'              'No.'
    'Are there cars in this image ?'    'No.'
%15285
    'Do you see coffee table in photo ?'    'No.'
    'Are there coffee tables ?'             'No.'
%101869
    'Are there speakers in image that are small ?'    'Yes.'
    'Is there speaker in picture that is small ?'     'Yes.'
%27638
    'Are there any helmets ?'              'No.'
    'Are there helmets in this photo ?'    'No.'
%96060
    'Do you see sandwich to left of lettuce ?'    'No.'
    'Is there sandwich to left of lettuce ?'      'No.'
%68610
K>> 

==> fig-misc.txt <==
  Does the chain look black or white ?
= Does the chain look white or black ?

  What is the material of the table ?
= What was used to make the table ?

  How is this animal called ?
= What is name of this animal ?


Do you see boats that are not orange ? Yes.
=> Are there any boats ? Yes

Does bus that is to left of trailer look black ? Yes.
=> Is the bus black ? Yes.

Do you see a fence that is wooden ? Yes.
Do you see either a fence or a can in picture ? Yes.


Is the backpack of the same color as the house ? No.
\texttt{select:backpack, select:house, same:color}

Is the tie brown ? No.
\texttt{select:tie, verify:color:brown}

What is covering the ground ? Leaves.
\texttt{select:ground, relate:\textunderscore\char`_\_,covering,s, query:name}

--
Equivalent

Does the chain look black or white ?
Does the chain look white or black ?

Is there a fence in scene ?
Do you see a fence ?

Are there any helmets ?
Do you see a helmet ?

What is the material of the table ?
What was used to make the table ?

How is this animal called ?
What is name of this animal ?

--
Entailed
are there any cups or trays in photo
do you see cup there

is there couch or table that is not brown
do you see white tables in picture

is there orange kite in image
are there kites in this photo

do you see glasses or fences in photo
is there fence in this scene

does kite look metallic
was metal used to make that kite

what is in front of animal which is in front of hill
what is in front of animal

do you see fence that is wooden
do you see either fence or can in picture

does the toy by the doll look large and white
is teddy bear white and large

do you see any boats that are not orange
are there any boats

is bus black
does bus that is to left of trailer look black
--
load(p.dataFile8)
imgA = imageNamesToIds.keys;
imgB = imageNamesToIds.values;
%a{(cell2mat(b) == 9564)}

getQuestionWordsFromQuestionId = @(questionTokens, qIds, allowInvalidIds) strJoinAlongRows(dictGetWord(p.dictIn, reshape(questionTokens(:, :, :, findFirst(qIds(:), questionIds, [], ~allowInvalidIds), :), [], size(questionTokens, 5))), ' ', p.nilWord) ;
  getQuestionWordsFromSetId = @(questionTokens, setIds) strJoinAlongRows(dictGetWord(p.dictIn, reshape(questionTokens(:, :, :, setIds(:), :), [], size(questionTokens, 5))), ' ', p.nilWord) ;
  getAnswerWordsFromSetId = @(answerChoicesIds, setIds) dictGetWord(p.dictOut, reshape(answerChoicesIds(setIds), [], 1)) ;

clc ;
ids = p.sets{1}(1:10) ;
for i = 1:numel(ids)
q = getQuestionWordsFromSetId(questionTokens, ids(i)) ;
a = getAnswerWordsFromSetId(answerChoicesIds, ids(i)) ;
fprintf('%s ? %s.\n', q{1}, a{1}) ;
tmp = programsPartsIds(:, ids(i)) ;
tmp = tmp(tmp>0) ;
disp(strjoin(strrep(uniqueProgramParts(tmp), ' ', ':'), ', '))
imgId = p.imageIds(ids(i)) ;
%disp(p.imageIds(ids(i)))
imgName = imgA{(cell2mat(imgB) == imgId)} ;
disp(imgName)
end
--
is backpack same color as house ? no.
select:backpack, select:house, same:color
2388930
is vehicle by stop sign white and small ? yes.
select:stop:sign, relate:vehicle,by,s, verify:size:small, verify:color:white, and
2369960
is silver fork on right or on left part of photo ? right.
select:fork, filter:color:silver, choose:hposition:right|left
2384267
what is drink that is to right of food magazine is to left of ? coffee.
select:magazine, relate:food,to:the:left:of,o, relate:drink,to:the:right:of,s, query:name
2340306
how is device that has same color as large watch called ? keyboard.
select:watch, filter:size:large, relate:device,same:color,_, query:name
2341744
on which side of photo is large device left or right ? left.
select:device, filter:size:large, choose:hposition:left|right
2315566
is tie brown ? no.
select:tie, verify:color:brown
2349613
what is covering ground ? leaves.
select:ground, relate:_,covering,s, query:name
2390474
what is in front of building ? log.
select:building, relate:_,in:front:of,s, query:name
2406876
do you see oven that is not green ? no.
select:oven, filter:color:no, exist:?
2407399


==> fig-misc2.txt <==
  Does the chain look black or white ?
= Does the chain look white or black ?

  What is the material of the table ?
= What was used to make the table ?

  How is this animal called ?
= What is name of this animal ?


Do you see boats that are not orange ? Yes.
=> Are there any boats ? Yes

Does bus that is to left of trailer look black ? Yes.
=> Is the bus black ? Yes.

Do you see a fence that is wooden ? Yes.
Do you see either a fence or a can in picture ? Yes.


Is the backpack of the same color as the house ? No.
\texttt{select:backpack, select:house, same:color}

Is the tie brown ? No.
\texttt{select:tie, verify:color:brown}

What is covering the ground ? Leaves.
\texttt{select:ground, relate:\textunderscore\char`_\_,covering,s, query:name}

==> fig-programParts.txt <==
K>> for i = 1:numel(tmp.uniqueProgramPartsReduced1000), disp(tmp.uniqueProgramPartsReduced1000{i}), end
and
choose hposition left|right
choose hposition right|left
choose location indoors|outdoors
choose location outdoors|indoors
choose rel man,to the left of|to the right of,s
choose rel man,to the right of|to the left of,s
choose rel woman,to the left of|to the right of,s
choose rel woman,to the right of|to the left of,s
choose vposition bottom|top
choose vposition top|bottom
common
different color
different type
exist ?
filter age young
filter color black
filter color blue
filter color brown
filter color dark
filter color gray
filter color green
filter color no
filter color orange
filter color pink
filter color red
filter color silver
filter color white
filter color yellow
filter face expression happy
filter height tall
filter hposition left
filter hposition right
filter length long
filter material glass
filter material metal
filter material plastic
filter material wood
filter no
filter open
filter pattern striped
filter pose sitting
filter pose standing
filter pose walking
filter shape round
filter size large
filter size no
filter size small
filter vposition bottom
filter vposition middle
filter vposition top
or
query activity
query color
query height
query hposition
query length
query material
query name
query place
query pose
query size
query weather
relate _,holding,o
relate _,in front of,o
relate _,in front of,s
relate _,in,o
relate _,in,s
relate _,on top of,s
relate _,on,o
relate _,on,s
relate _,sitting on,o
relate _,under,s
relate _,wearing,o
relate animal,behind,o
relate animal,in front of,s
relate animal,in,s
relate animal,on,s
relate animal,to the left of,s
relate animal,to the right of,s
relate appliance,to the left of,s
relate appliance,to the right of,s
relate bag,to the left of,s
relate bag,to the right of,s
relate chair,to the left of,s
relate chair,to the right of,s
relate device,holding,o
relate device,on,s
relate device,to the left of,s
relate device,to the right of,s
relate food,on,s
relate food,to the left of,s
relate food,to the right of,s
relate fruit,to the left of,s
relate fruit,to the right of,s
relate furniture,on,o
relate furniture,to the left of,s
relate furniture,to the right of,s
relate hair,of,s
relate man,to the left of,s
relate man,to the right of,s
relate man,wearing,s
relate person,holding,s
relate person,in front of,s
relate person,in,s
relate person,on,s
relate person,to the left of,s
relate person,to the right of,s
relate person,wearing,s
relate place,in,o
relate place,on,o
relate shirt,wearing,o
relate vegetable,on,s
relate vegetable,to the left of,s
relate vegetable,to the right of,s
relate vehicle,in front of,s
relate vehicle,on,s
relate vehicle,to the left of,s
relate vehicle,to the right of,s
relate woman,to the left of,s
relate woman,to the right of,s
same color
same material
same type
select airplane
select animal
select apple
select appliance
select baby
select backpack
select bag
select ball
select banana
select basket
select bat
select beach
select bear
select bed
select bench
select bicycle
select bike
select bird
select blanket
select boat
select book
select books
select bottle
select bowl
select box
select boy
select bread
select bridge
select broccoli
select bucket
select building
select bus
select cabinet
select cake
select camera
select can
select cap
select car
select cars
select cart
select cat
select catcher
select cell phone
select chair
select cheese
select child
select clock
select clothing
select coat
select computer
select computer mouse
select cone
select container
select couch
select counter
select cow
select cup
select curtain
select desk
select device
select dog
select door
select drawer
select dress
select elephant
select faucet
select fence
select field
select fire hydrant
select flag
select floor
select food
select fork
select frisbee
select fruit
select furniture
select giraffe
select girl
select glass
select glasses
select glove
select gloves
select grass
select ground
select guy
select hair
select hat
select he
select helmet
select horse
select house
select jacket
select jeans
select keyboard
select kitchen
select kite
select knife
select ladder
select lady
select lamp
select laptop
select leaves
select letters
select lettuce
select logo
select man
select meat
select microwave
select mirror
select monitor
select motorcycle
select mug
select napkin
select nightstand
select onion
select orange
select oven
select pan
select pants
select paper
select people
select pepper
select person
select phone
select picture
select pillow
select pillows
select pizza
select plate
select player
select pole
select pot
select purse
select racket
select refrigerator
select remote control
select road
select rope
select rug
select sand
select sandwich
select scarf
select scene
select screen
select she
select sheep
select shelf
select shirt
select shoe
select shoes
select shorts
select sidewalk
select sign
select sink
select skateboard
select skirt
select skis
select sky
select snow
select snowboard
select sofa
select speaker
select spoon
select statue
select stove
select street
select suitcase
select surfboard
select sweater
select t-shirt
select table
select tablecloth
select television
select tent
select this
select tie
select toilet
select tomato
select towel
select tower
select toy
select traffic light
select train
select trash can
select tray
select tree
select trees
select truck
select umbrella
select umpire
select van
select vase
select vegetable
select vehicle
select wall
select water
select window
select windows
select woman
select zebra
verify color black
verify color blue
verify color brown
verify color gray
verify color green
verify color orange
verify color red
verify color silver
verify color white
verify color yellow
verify height tall
verify hposition left
verify hposition right
verify length long
verify length short
verify location indoors
verify location outdoors
verify material metal
verify material wood
verify open
verify rel hat,wearing,o
verify rel shorts,wearing,o
verify shape round
verify size large
verify size small
verify vposition bottom
verify vposition top
verify weather clear
verify weather cloudy
K>> 

K>> for i = 1:numel(tmp.uniqueProgramPartsReduced1000), fprintf('%s; ', tmp.uniqueProgramPartsReduced1000{i}), end
and; choose hposition left|right; choose hposition right|left; choose location indoors|outdoors; choose location outdoors|indoors; choose rel man,to the left of|to the right of,s; choose rel man,to the right of|to the left of,s; choose rel woman,to the left of|to the right of,s; choose rel woman,to the right of|to the left of,s; choose vposition bottom|top; choose vposition top|bottom; common; different color; different type; exist ?; filter age young; filter color black; filter color blue; filter color brown; filter color dark; filter color gray; filter color green; filter color no; filter color orange; filter color pink; filter color red; filter color silver; filter color white; filter color yellow; filter face expression happy; filter height tall; filter hposition left; filter hposition right; filter length long; filter material glass; filter material metal; filter material plastic; filter material wood; filter no; filter open; filter pattern striped; filter pose sitting; filter pose standing; filter pose walking; filter shape round; filter size large; filter size no; filter size small; filter vposition bottom; filter vposition middle; filter vposition top; or; query activity; query color; query height; query hposition; query length; query material; query name; query place; query pose; query size; query weather; relate _,holding,o; relate _,in front of,o; relate _,in front of,s; relate _,in,o; relate _,in,s; relate _,on top of,s; relate _,on,o; relate _,on,s; relate _,sitting on,o; relate _,under,s; relate _,wearing,o; relate animal,behind,o; relate animal,in front of,s; relate animal,in,s; relate animal,on,s; relate animal,to the left of,s; relate animal,to the right of,s; relate appliance,to the left of,s; relate appliance,to the right of,s; relate bag,to the left of,s; relate bag,to the right of,s; relate chair,to the left of,s; relate chair,to the right of,s; relate device,holding,o; relate device,on,s; relate device,to the left of,s; relate device,to the right of,s; relate food,on,s; relate food,to the left of,s; relate food,to the right of,s; relate fruit,to the left of,s; relate fruit,to the right of,s; relate furniture,on,o; relate furniture,to the left of,s; relate furniture,to the right of,s; relate hair,of,s; relate man,to the left of,s; relate man,to the right of,s; relate man,wearing,s; relate person,holding,s; relate person,in front of,s; relate person,in,s; relate person,on,s; relate person,to the left of,s; relate person,to the right of,s; relate person,wearing,s; relate place,in,o; relate place,on,o; relate shirt,wearing,o; relate vegetable,on,s; relate vegetable,to the left of,s; relate vegetable,to the right of,s; relate vehicle,in front of,s; relate vehicle,on,s; relate vehicle,to the left of,s; relate vehicle,to the right of,s; relate woman,to the left of,s; relate woman,to the right of,s; same color; same material; same type; select airplane; select animal; select apple; select appliance; select baby; select backpack; select bag; select ball; select banana; select basket; select bat; select beach; select bear; select bed; select bench; select bicycle; select bike; select bird; select blanket; select boat; select book; select books; select bottle; select bowl; select box; select boy; select bread; select bridge; select broccoli; select bucket; select building; select bus; select cabinet; select cake; select camera; select can; select cap; select car; select cars; select cart; select cat; select catcher; select cell phone; select chair; select cheese; select child; select clock; select clothing; select coat; select computer; select computer mouse; select cone; select container; select couch; select counter; select cow; select cup; select curtain; select desk; select device; select dog; select door; select drawer; select dress; select elephant; select faucet; select fence; select field; select fire hydrant; select flag; select floor; select food; select fork; select frisbee; select fruit; select furniture; select giraffe; select girl; select glass; select glasses; select glove; select gloves; select grass; select ground; select guy; select hair; select hat; select he; select helmet; select horse; select house; select jacket; select jeans; select keyboard; select kitchen; select kite; select knife; select ladder; select lady; select lamp; select laptop; select leaves; select letters; select lettuce; select logo; select man; select meat; select microwave; select mirror; select monitor; select motorcycle; select mug; select napkin; select nightstand; select onion; select orange; select oven; select pan; select pants; select paper; select people; select pepper; select person; select phone; select picture; select pillow; select pillows; select pizza; select plate; select player; select pole; select pot; select purse; select racket; select refrigerator; select remote control; select road; select rope; select rug; select sand; select sandwich; select scarf; select scene; select screen; select she; select sheep; select shelf; select shirt; select shoe; select shoes; select shorts; select sidewalk; select sign; select sink; select skateboard; select skirt; select skis; select sky; select snow; select snowboard; select sofa; select speaker; select spoon; select statue; select stove; select street; select suitcase; select surfboard; select sweater; select t-shirt; select table; select tablecloth; select television; select tent; select this; select tie; select toilet; select tomato; select towel; select tower; select toy; select traffic light; select train; select trash can; select tray; select tree; select trees; select truck; select umbrella; select umpire; select van; select vase; select vegetable; select vehicle; select wall; select water; select window; select windows; select woman; select zebra; verify color black; verify color blue; verify color brown; verify color gray; verify color green; verify color orange; verify color red; verify color silver; verify color white; verify color yellow; verify height tall; verify hposition left; verify hposition right; verify length long; verify length short; verify location indoors; verify location outdoors; verify material metal; verify material wood; verify open; verify rel hat,wearing,o; verify rel shorts,wearing,o; verify shape round; verify size large; verify size small; verify vposition bottom; verify vposition top; verify weather clear; verify weather cloudy; K>> 

